Real-Time Adaptive Velocity Optimization for Autonomous Electric Cars at the Limits of Handling

With the evolution of self-driving cars, autonomous racing series like Roborace and the Indy Autonomous Challenge are rapidly attracting growing attention. Researchers participating in these competitions hope to subsequently transfer their developed functionality to passenger vehicles, in order to improve self-driving technology for reasons of safety, and due to environmental and social benefits. The race track has the advantage of being a safe environment where challenging situations for the algorithms are permanently created. To achieve minimum lap times on the race track, it is important to gather and process information about external influences including, e.g., the position of other cars and the friction potential between the road and the tires. Furthermore, the predicted behavior of the ego-car's propulsion system is crucial for leveraging the available energy as efficiently as possible. In this paper, we therefore present an optimization-based velocity planner, mathematically formulated as a multi-parametric Sequential Quadratic Problem (mpSQP). This planner can handle a spatially and temporally varying friction coefficient, and transfer a race Energy Strategy (ES) to the road. It further handles the velocity-profile-generation task for performance and emergency trajectories in real time on the vehicle's Electronic Control Unit (ECU).

==> ressources/energy_strategy/input_ltpl/traj_ltpl_cl_modenaE80.csv <==
# be0c0f26-e86c-4e29-bfc5-d8cef5e5545f
# 4fc357c9dec0093e3ce591688b3f9fb02094d9de
# x_ref_m; y_ref_m; width_right_m; width_left_m; x_normvec_m; y_normvec_m; alpha_m; s_racetraj_m; psi_racetraj_rad; kappa_racetraj_radpm; vx_racetraj_mps; ax_racetraj_mps2
141.5299957; -133.4332447; 5.7276407; 5.7553593; -0.6021525; -0.7983811; -3.5401504; 0.0000000; -2.1847356; -0.0007147; 56.7858891; 1.6867054
143.9238163; -135.2386034; 5.7270002; 5.7480036; -0.6021108; -0.7984125; -3.6334101; 2.9995462; -2.1879107; -0.0008709; 56.9042223; 1.6708843
146.3177136; -137.0438424; 5.7367178; 5.7452782; -0.6020770; -0.7984381; -3.7190320; 5.9988852; -2.1897234; -0.0009430; 56.9628806; 1.6630341
148.7116769; -138.8489904; 5.7366102; 5.7314257; -0.6020509; -0.7984577; -3.7960872; 8.9980233; -2.1937202; -0.0010489; 57.0791933; 1.6474530
151.1056953; -140.6540758; 5.7277782; 5.7042924; -0.6020327; -0.7984714; -3.8638374; 11.9969783; -2.1958540; -0.0010863; 57.1368524; 1.6397217
153.4997580; -142.4591274; 5.7163930; 5.6756824; -0.6020223; -0.7984793; -3.9218229; 14.9957803; -2.2002309; -0.0010909; 57.2511881; -4.5398454
155.8938544; -144.2641736; 5.7033708; 5.6716513; -0.6020197; -0.7984813; -3.9699464; 17.9944694; -2.2023882; -0.0010678; 57.0924756; -11.9188244
158.2879735; -146.0692431; 5.7023918; 5.6794950; -0.6020249; -0.7984773; -4.0085511; 20.9930917; -2.2064213; -0.0009405; 56.2446593; -12.3535632
160.6821047; -147.8743645; 5.7075558; 5.6993716; -0.6020379; -0.7984675; -4.0384211; 23.9916944; -2.2082184; -0.0008578; 55.8039341; -12.6212308
163.0762371; -149.6795664; 5.7204039; 5.7303734; -0.6020587; -0.7984518; -4.0606773; 26.9903201; -2.2112579; -0.0006609; 54.8813253; -13.2268826
165.4703600; -151.4848773; 5.7356844; 5.7690935; -0.6020873; -0.7984302; -4.0766387; 29.9890039; -2.2124765; -0.0005584; 54.3974833; -13.5263062
167.8644625; -153.2903258; 5.7495064; 5.7913222; -0.6021237; -0.7984028; -4.0877029; 32.9877723; -2.2143039; -0.0003579; 53.3835474; -14.0783460
170.2585340; -155.0959406; 5.7525366; 5.7914634; -0.6021680; -0.7983694; -4.0952595; 35.9866455; -2.2149233; -0.0002619; 52.8538152; -14.3254644
172.6525635; -156.9017502; 5.7433660; 5.7788202; -0.6022200; -0.7983302; -4.1006142; 38.9856381; -2.2156496; -0.0001120; 51.7514077; -14.6719616
175.0465404; -158.7077833; 5.7561392; 5.7420157; -0.6022798; -0.7982850; -4.1048693; 41.9847618; -2.2158198; -0.0000583; 51.1816168; -14.7759257
177.4404538; -160.5140684; 5.7731309; 5.7336751; -0.6023475; -0.7982340; -4.1087848; 44.9840266; -2.2159435; -0.0000089; 50.0129796; -14.7848926
179.8342930; -162.3206341; 5.7879277; 5.7259715; -0.6024229; -0.7981771; -4.1127948; 47.9834418; -2.2159471; 0.0000054; 49.4185835; -14.7361267
182.2280472; -164.1275090; 5.8066230; 5.7312554; -0.6025061; -0.7981143; -4.1171253; 50.9830165; -2.2159176; 0.0000069; 48.2135501; -14.6615584
184.6217055; -165.9347217; 5.8149252; 5.7309889; -0.6025971; -0.7980456; -4.1218494; 53.9827595; -2.2159078; 0.0000029; 47.6018665; -14.6244622
187.0152573; -167.7423008; 5.8278803; 5.7269607; -0.6026959; -0.7979710; -4.1269597; 56.9826797; -2.2159064; -0.0000021; 46.3595003; -14.5307047
189.4086917; -169.5502748; 5.8201114; 5.7358610; -0.6028024; -0.7978905; -4.1324484; 59.9827859; -2.2159127; -0.0000042; 45.7287397; -14.4628262
191.8019980; -171.3586725; 5.7946979; 5.7395499; -0.6029168; -0.7978041; -4.1382908; 62.9830871; -2.2159734; -0.0000166; 44.4483206; -14.4066309
194.1952114; -173.1674283; 5.7722242; 5.7508296; -0.6029568; -0.7977738; -4.1443247; 65.9831457; -2.2159928; -0.0000028; 43.7957024; -14.3682761
196.5885516; -174.9761000; 5.7554540; 5.7734323; -0.6028404; -0.7978618; -4.1501629; 68.9824412; -2.2159966; 0.0000001; 42.4659159; -14.2855895
198.9822845; -176.7841511; 5.7533524; 5.7836788; -0.6025674; -0.7980680; -4.1552645; 71.9808591; -2.2159965; 0.0000000; 41.7881348; -14.2435960
201.3766763; -178.5910447; 5.7306829; 5.7963762; -0.6021376; -0.7983923; -4.1590449; 74.9782859; -2.2159967; -0.0000001; 40.4047011; -14.1598838
203.7719927; -180.3962443; 5.6915012; 5.8000174; -0.6015509; -0.7988345; -4.1609159; 77.9746112; -2.2159970; -0.0000002; 39.6980676; -14.1182994
206.1684998; -182.1992131; 5.6530981; 5.8030593; -0.6008065; -0.7993945; -4.1602894; 80.9697257; -2.2159981; -0.0000005; 38.2521840; -14.0344719
208.5664636; -183.9994145; 5.6497459; 5.7934094; -0.5999054; -0.8000710; -4.1565775; 83.9635347; -2.2159997; -0.0000010; 37.5116997; -13.9945792
210.9661500; -185.7963118; 5.6643782; 5.7746515; -0.5988413; -0.8008677; -4.1491914; 86.9559118; -2.2160002; 0.0000007; 35.9918020; -13.9108898
213.3678251; -187.5893683; 5.6972339; 5.7436537; -0.5976349; -0.8017683; -4.1375541; 89.9468781; -2.2159980; 0.0000015; 35.2108201; -13.7686841
215.7717546; -189.3780474; 5.7412287; 5.7212838; -0.5962055; -0.8028318; -4.1212831; 92.9359386; -2.2159093; 0.0000874; 34.4203769; -13.7687875
218.1780450; -191.1620637; 5.7836176; 5.7031177; -0.5950905; -0.8036587; -4.1003516; 95.9257912; -2.2159030; -0.0001989; 32.7939904; -13.1306147
220.5849368; -192.9440650; 5.8054562; 5.6824424; -0.5952481; -0.8035420; -4.0752097; 98.9214660; -2.2167102; -0.0006085; 31.9836982; -12.6751234
222.9894637; -194.7285981; 5.8174742; 5.6736907; -0.5969118; -0.8023068; -4.0459268; 101.9243994; -2.2210139; -0.0015833; 30.3883066; -11.6480268
225.3886386; -196.5202413; 5.8204666; 5.6868700; -0.6000202; -0.7999849; -4.0107987; 104.9345657; -2.2301530; -0.0030445; 28.8548589; -10.5126304
227.7794748; -198.3235733; 5.8110727; 5.7231707; -0.6045739; -0.7965490; -3.9658291; 107.9523371; -2.2370800; -0.0038825; 28.1172414; -9.9005781
230.1589854; -200.1431724; 5.8018925; 5.7875808; -0.6105457; -0.7919810; -3.9048211; 110.9780545; -2.2565476; -0.0059157; 26.7173140; -8.7149567
232.5241836; -201.9836171; 5.7556104; 5.8849958; -0.6179132; -0.7862463; -3.8194168; 114.0122452; -2.2695095; -0.0070472; 26.0571937; -8.1017895
234.8720825; -203.8494860; 5.6868737; 5.9927430; -0.6266126; -0.7793309; -3.6989524; 117.0554815; -2.3027603; -0.0096721; 24.8324691; -6.8497764
237.1996951; -205.7453575; 5.5734095; 6.1329261; -0.6366867; -0.7711226; -3.5302875; 120.1092257; -2.3236011; -0.0111732; 24.2748831; -6.4678094
239.5040348; -207.6758101; 5.4033494; 6.3095842; -0.6477373; -0.7618637; -3.2983216; 123.1735020; -2.3728613; -0.0134884; 23.2146643; -5.8472394
241.7818905; -209.6455509; 5.1918336; 6.5477792; -0.6611294; -0.7502719; -2.9898668; 126.2561482; -2.4009945; -0.0146103; 22.7056523; -5.0628285
244.0164485; -211.6670924; 4.9279923; 6.8517207; -0.6825451; -0.7308434; -2.6019790; 129.3743177; -2.4679782; -0.0188732; 21.8631435; -3.9165142
246.1697214; -213.7650967; 4.5824808; 7.2388469; -0.7146546; -0.6994775; -2.1476917; 132.5201738; -2.5071668; -0.0203829; 21.5021164; -3.6109488
248.2018900; -215.9652771; 4.1892886; 7.7342574; -0.7557155; -0.6549001; -1.6532576; 135.6694292; -2.5940323; -0.0229952; 20.8473258; -3.1327392
250.0731353; -218.2933467; 3.7176021; 8.2478049; -0.8036700; -0.5950753; -1.1518395; 138.8042328; -2.6411136; -0.0241135; 20.5447816; -2.8327215
251.7436378; -220.7750190; 3.2317891; 8.7687542; -0.8550405; -0.5185613; -0.6762994; 141.9167572; -2.7430066; -0.0269856; 20.0214922; -2.4680469
253.1733551; -223.4251803; 2.7832294; 9.2459332; -0.9032077; -0.4292037; -0.2499624; 145.0052584; -2.8531303; -0.0283205; 19.5203462; -2.2715645
254.3213462; -226.2151842; 2.4791272; 9.5876562; -0.9441630; -0.3294788; 0.1142533; 148.0520393; -2.9108091; -0.0295789; 19.2863545; -2.1162255
255.1464442; -229.1054443; 2.3309356; 9.6390653; -0.9762265; -0.2167527; 0.4035719; 151.0421577; -3.0337350; -0.0319224; 18.8654803; -1.6959318
255.6074826; -232.0563742; 2.3481387; 9.5603553; -0.9960292; -0.0890267; 0.5987365; 153.9714480; -3.0985556; -0.0331143; 18.6849393; -0.7635478
255.6632945; -235.0283877; 2.3225642; 9.5131067; -0.9985417; 0.0539867; 0.6797921; 156.8548251; 3.1153277; -0.0360940; 18.6030836; -0.4993686
255.2847488; -237.9795717; 2.2420649; 9.5261079; -0.9801582; 0.1982167; 0.6420649; 159.7356574; 2.9682435; -0.0364077; 18.5008102; -0.7306010
254.4910992; -240.8586596; 2.1671675; 9.5726059; -0.9436602; 0.3309159; 0.5014504; 162.6481218; 2.8951047; -0.0368908; 18.4217112; -0.5712542
253.3137566; -243.6120346; 2.1597544; 9.5333083; -0.8914046; 0.4532084; 0.2820009; 165.6001543; 2.7445300; -0.0383718; 18.3193535; -0.3255101
251.7841322; -246.1860801; 2.2148263; 9.4975717; -0.8241885; 0.5663156; 0.0029675; 168.5902476; 2.6685369; -0.0377747; 18.2838044; -0.4397166
249.9336368; -248.5271791; 2.3345789; 9.4067833; -0.7404935; 0.6720635; -0.3341667; 171.6174042; 2.5143027; -0.0392081; 18.2088986; -0.2440997
247.7946280; -250.5859326; 2.4942912; 9.2324348; -0.6446408; 0.7644856; -0.7338262; 174.6845879; 2.4406783; -0.0345709; 18.1820850; 1.3278969
245.4105256; -252.3622381; 2.7246532; 9.0276607; -0.5512787; 0.8343212; -1.2157752; 177.8088357; 2.3191608; -0.0266087; 18.6054450; 3.5342303
242.8319156; -253.8879258; 3.0695784; 8.7191229; -0.4688397; 0.8832833; -1.7660983; 180.9958205; 2.2115429; -0.0268267; 19.2964459; 2.7368733
240.1095045; -255.1953639; 3.5440605; 8.2791865; -0.3990756; 0.9169180; -2.3240434; 184.2230111; 2.1586171; -0.0262003; 19.5778782; 2.6754330
237.2939987; -256.3169204; 4.0725865; 7.8135956; -0.3433879; 0.9391937; -2.8354489; 187.4493236; 2.0598814; -0.0232811; 20.1502659; 3.2481567
234.4337426; -257.2841482; 4.5142183; 7.3114444; -0.2983088; 0.9544694; -3.2695352; 190.6440425; 2.0141278; -0.0224596; 20.4699177; 3.2805473
231.5494669; -258.1190714; 4.9373618; 6.8385088; -0.2583250; 0.9660581; -3.6183755; 193.8098603; 1.9284031; -0.0203694; 21.1123390; 3.5925956
228.6440154; -258.8375413; 5.2802593; 6.4780665; -0.2225483; 0.9749217; -3.8874394; 196.9530497; 1.8531190; -0.0173390; 21.8198298; 4.3943250
225.7199304; -259.4553055; 5.5634902; 6.1975098; -0.1916596; 0.9814615; -4.0853862; 200.0741033; 1.8198954; -0.0159265; 22.2187089; 4.7741079
222.7797541; -259.9881112; 5.7671479; 6.0294790; -0.1658130; 0.9861572; -4.2191931; 203.1743467; 1.7613491; -0.0134212; 23.0913544; 5.4511224
219.8260288; -260.4517061; 5.8732160; 5.9334749; -0.1451659; 0.9894073; -4.2929630; 206.2542445; 1.7356297; -0.0123192; 23.5584632; 5.5914043
216.8612969; -260.8618374; 5.9160509; 5.9078013; -0.1297765; 0.9915433; -4.3077978; 209.3142089; 1.6901615; -0.0105022; 24.4875075; 5.5585424
213.8881005; -261.2342527; 5.9149609; 5.9394541; -0.1196830; 0.9928122; -4.2619034; 212.3547145; 1.6699088; -0.0097607; 24.9370802; 5.5421839
210.9089819; -261.5846993; 5.9019291; 5.9613084; -0.1148385; 0.9933842; -4.1507631; 215.3770824; 1.6332288; -0.0086305; 25.8089495; 5.5096112
207.9264836; -261.9289246; 5.8720585; 5.9678626; -0.1154119; 0.9933177; -3.9675488; 218.3827909; 1.6165540; -0.0080496; 26.2321600; 5.4933967
204.9431364; -262.2825789; 5.8641519; 5.9672684; -0.1206305; 0.9926975; -3.7046570; 221.3785681; 1.5863730; -0.0071810; 27.0551409; 5.4611108
201.9607866; -262.6553929; 5.8917917; 5.9789197; -0.1273441; 0.9918586; -3.3567259; 224.3805128; 1.5719387; -0.0072576; 27.4556209; 5.4450391
198.9802140; -263.0478763; 5.9386400; 5.9700655; -0.1337757; 0.9910116; -2.9226793; 227.3978898; 1.5437390; -0.0067288; 28.2361383; 5.4130373
196.0021057; -263.4597404; 5.9875772; 5.9264810; -0.1401925; 0.9901243; -2.4053278; 230.4315688; 1.5308211; -0.0061998; 28.6167399; 5.3971071
193.0271490; -263.8906964; 6.0370177; 5.8788929; -0.1465280; 0.9892065; -1.8111324; 233.4825355; 1.5088697; -0.0046646; 29.3598968; 5.3653870
190.0560311; -264.3404553; 6.0793937; 5.8112010; -0.1528051; 0.9882563; -1.1507003; 236.5500549; 1.5006807; -0.0035365; 29.7229097; 5.3495970
187.0894393; -264.8087284; 6.1437232; 5.7187657; -0.1590224; 0.9872750; -0.4408253; 239.6312578; 1.4927274; -0.0002224; 30.4328412; 0.5262016
184.1280609; -265.2952268; 6.2139677; 5.6130511; -0.1651853; 0.9862625; 0.2928256; 242.7202553; 1.4944592; 0.0019539; 30.4673806; -10.0714176
181.1725829; -265.7996617; 6.2562615; 5.5086178; -0.1712970; 0.9852194; 1.0185463; 245.8090255; 1.5105673; 0.0060499; 29.2263322; -7.4397388
178.2236928; -266.3217443; 6.2527232; 5.4028368; -0.1773616; 0.9841458; 1.7066819; 248.8900569; 1.5403769; 0.0086757; 28.2452115; -6.1562726
175.2820777; -266.8611858; 6.2350727; 5.3184308; -0.1833817; 0.9830418; 2.3357054; 251.9583608; 1.5586148; 0.0095876; 27.8061618; -5.5976970
172.3482364; -267.4185845; 6.1720788; 5.2541636; -0.1901899; 0.9817473; 2.8925777; 255.0141746; 1.6009185; 0.0114906; 27.0228108; -4.8283119
169.4219085; -267.9981128; 6.1236877; 5.2643149; -0.1986108; 0.9800784; 3.3693858; 258.0619706; 1.6246213; 0.0122305; 26.6632971; -4.6292896
166.5026424; -268.6048423; 6.0733037; 5.3226940; -0.2086273; 0.9779952; 3.7612953; 261.1056772; 1.6758588; 0.0133574; 25.9709286; -4.4011734
163.5899865; -269.2438445; 6.0339305; 5.4173215; -0.2202113; 0.9754522; 4.0655045; 264.1495117; 1.7030298; 0.0138263; 25.6299766; -4.3481645
160.6834895; -269.9201912; 6.0101046; 5.4889143; -0.2333270; 0.9723983; 4.2801039; 267.1976872; 1.7600327; 0.0146949; 24.9453292; -4.2890879
157.7826997; -270.6389541; 6.0031868; 5.5400009; -0.2479224; 0.9687799; 4.4031843; 270.2542424; 1.7898475; 0.0151315; 24.5992697; -4.2451385
154.8871656; -271.4052046; 6.0320551; 5.5508216; -0.2639530; 0.9645356; 4.4320525; 273.3231364; 1.8522892; 0.0161488; 23.9038017; -4.1390604
151.9964357; -272.2240146; 6.0800784; 5.5312705; -0.2812914; 0.9596224; 4.3624579; 276.4079450; 1.8851312; 0.0167063; 23.5551711; -4.0209349
149.1100585; -273.1004557; 6.1929013; 5.4458892; -0.3000598; 0.9539204; 4.1881396; 279.5135650; 1.9547557; 0.0181025; 22.8718488; -3.8869018
146.2275825; -274.0395995; 6.3709903; 5.3058679; -0.3193863; 0.9476246; 3.9019319; 282.6409424; 1.9907264; 0.0178842; 22.5296207; -4.2953227
143.3507670; -275.0483529; 6.5977102; 5.1136108; -0.3443379; 0.9388458; 3.5018587; 285.8127951; 2.0647522; 0.0195386; 21.7733626; -3.5825403
140.5073215; -276.1551634; 6.9197681; 4.8150549; -0.3840625; 0.9233071; 3.0015624; 289.0415633; 2.1496292; 0.0227568; 21.1459836; -2.8904905
137.7418166; -277.4024746; 7.3938754; 4.3896832; -0.4408914; 0.8975605; 2.4353662; 292.2944277; 2.1962273; 0.0239446; 20.8709860; -2.7790413
135.0991090; -278.8329675; 8.0821830; 3.8700495; -0.5135392; 0.8580661; 1.8536350; 295.5293207; 2.2956744; 0.0258412; 20.3488881; -2.2739199
132.6240554; -280.4893233; 8.8016433; 3.2153147; -0.6005735; 0.7995695; 1.3140987; 298.7193572; 2.3487500; 0.0272212; 20.1242984; -1.9704943
130.3615505; -282.4136951; 9.4638845; 2.5034611; -0.6945032; 0.7194896; 0.8671612; 301.8566357; 2.4625135; 0.0296353; 19.7540711; -1.6878475
128.3588039; -284.6159294; 9.9707829; 1.9516061; -0.7820293; 0.6232417; 0.5401051; 304.9432512; 2.5806575; 0.0298255; 19.3793798; -1.9433554
126.6666397; -287.0554353; 10.3816142; 1.6156224; -0.8584025; 0.5129768; 0.3418431; 307.9787155; 2.6411384; 0.0307984; 19.1779017; -1.8579417
125.3361958; -289.6872409; 10.6806417; 1.3959949; -0.9227598; 0.3853757; 0.2822037; 310.9739303; 2.7677626; 0.0330201; 18.8174190; -1.0909121
124.4186102; -292.4663743; 10.6715886; 1.2209125; -0.9715143; 0.2369810; 0.3790875; 313.9552214; 2.8356903; 0.0347880; 18.7011872; -0.2567214
123.9643134; -295.3478914; 10.3722218; 1.4196237; -0.9973271; 0.0730660; 0.6492362; 316.9712851; 2.9829713; 0.0373088; 18.6462314; -0.2275674
123.9806400; -298.2885618; 9.9143331; 2.0226478; -0.9968982; -0.0787020; 1.0749528; 320.0725824; 3.0555321; 0.0351330; 18.6218221; 0.5615646
124.4077455; -301.2478254; 9.2624346; 2.8202777; -0.9793263; -0.2022869; 1.5993187; 323.2730746; -3.0906806; 0.0334923; 18.7680417; 0.9433766
125.1799620; -304.1853539; 8.4690640; 3.5842870; -0.9533028; -0.3020163; 2.1516072; 326.5510934; -3.0251153; 0.0322959; 18.8682400; 1.2402093
126.2316217; -307.0608188; 7.7369192; 4.2518709; -0.9242437; -0.3818031; 2.6711146; 329.8593747; -2.8998742; 0.0304356; 19.1532803; 1.5646772
127.4970567; -309.8338917; 7.1018068; 4.8233493; -0.8949254; -0.4462159; 3.1131149; 333.1429726; -2.7803980; 0.0295530; 19.4859082; 1.4991638
128.9140053; -312.4790338; 6.6043552; 5.2721832; -0.8688291; -0.4951121; 3.4412095; 336.3429085; -2.7219122; 0.0290152; 19.6390794; 1.5250962
130.4339084; -315.0301970; 6.2610587; 5.5746141; -0.8508616; -0.5253899; 3.6182473; 339.4425563; -2.6078200; 0.0280045; 19.9452993; 1.5665327
132.0116514; -317.5362891; 5.9553339; 5.8169800; -0.8435386; -0.5370685; 3.6061380; 342.4546305; -2.5526431; 0.0270576; 20.1016687; 1.7691741
133.6021196; -320.0462184; 5.6714395; 6.0471921; -0.8477416; -0.5304095; 3.3702425; 345.4091184; -2.4527755; 0.0188852; 20.5000612; 1.6162893
135.1601984; -322.6088927; 5.3868550; 6.3380232; -0.8627620; -0.5056103; 2.9256178; 348.3516096; -2.4390322; -0.0050982; 20.6570455; -6.3745660
136.6430144; -325.2624561; 5.0338160; 6.7193504; -0.8831660; -0.4690607; 2.4383462; 351.3199034; -2.5063077; -0.0234086; 19.5978062; -3.8343935
138.0167132; -328.0017322; 4.5878408; 7.1703105; -0.9045810; -0.4263018; 2.0059287; 354.3103752; -2.5552098; -0.0255923; 19.2027666; -3.4176530
139.2497088; -330.8106484; 4.0376925; 7.6903711; -0.9265776; -0.3761037; 1.6538174; 357.2995946; -2.6662312; -0.0297836; 18.5185841; -2.8387474
140.3104154; -333.6731321; 3.4606038; 8.1292852; -0.9484137; -0.3170355; 1.3878329; 360.2696625; -2.7272930; -0.0313802; 18.2096192; -2.6586266
141.1672471; -336.5731105; 3.0143703; 8.5798536; -0.9688755; -0.2475487; 1.2016533; 363.2070025; -2.8592686; -0.0346339; 17.6397042; -2.2635550
141.7886183; -339.4945110; 2.7412188; 8.9785680; -0.9861023; -0.1661395; 1.0814389; 366.1026427; -2.9300349; -0.0362743; 17.3813330; -2.0820443
142.1429428; -342.4212609; 2.6202347; 9.2147374; -0.9974236; -0.0717374; 1.0082881; 368.9538065; -3.0816809; -0.0396423; 16.9220793; -1.6553235
142.1986351; -345.3372876; 2.5609575; 9.2276978; -0.9993566; 0.0358666; 0.9609574; 371.7663378; 3.1207172; -0.0412906; 16.7254211; -1.2741981
141.9241091; -348.2265183; 2.5373726; 9.2611748; -0.9879463; 0.1547969; 0.9202499; 374.5581897; 3.0359468; -0.0434304; 16.5724524; -0.6328294
141.2877791; -351.0728805; 2.5221912; 9.3823092; -0.9593830; 0.2821069; 0.8771393; 377.3598827; 2.8523484; -0.0479143; 16.4717336; -0.1997462
140.2614623; -353.8578947; 2.4823182; 9.5490279; -0.9135321; 0.4067666; 0.8360570; 380.2166879; 2.7567381; -0.0478114; 16.4474780; -0.1330825
138.8568020; -356.5349159; 2.4534227; 9.5759564; -0.8544780; 0.5194877; 0.8169775; 383.1370767; 2.5652724; -0.0478260; 16.4226418; -0.0973925
137.1112616; -359.0390386; 2.4594515; 9.4349133; -0.7829895; 0.6220349; 0.8412710; 386.0883803; 2.4708232; -0.0468937; 16.4107843; 0.1726030
135.0627405; -361.3050490; 2.4983516; 9.2844494; -0.6969229; 0.7171461; 0.8983515; 389.0342544; 2.2877332; -0.0451073; 16.4928935; 0.5298461
132.7491382; -363.2677332; 2.5584409; 9.1990853; -0.5919962; 0.8059407; 0.9562059; 391.9433413; 2.1972609; -0.0457177; 16.5569793; 0.0123835
130.2084135; -364.8624939; 2.6026006; 9.1697951; -0.4673646; 0.8840646; 0.9838922; 394.8026758; 2.0104538; -0.0439855; 16.5340909; 0.7741391
127.4821191; -366.0620828; 2.5660957; 9.2419477; -0.3391708; 0.9407248; 0.9660927; 397.6462500; 1.9318770; -0.0347142; 16.6274092; 3.1989890
124.6173983; -366.8973474; 2.5246340; 9.3797653; -0.2222793; 0.9749830; 0.8677101; 400.5210682; 1.8678072; -0.0295327; 17.0076014; 4.2444741
121.6618775; -367.4041567; 2.5423660; 9.3608477; -0.1178997; 0.9930255; 0.6782837; 403.4444940; 1.7572218; -0.0271247; 17.9915256; 3.9815782
118.6631830; -367.6183796; 2.7221841; 9.1301334; -0.0266619; 0.9996445; 0.4299568; 406.4109999; 1.7045864; -0.0256753; 18.4285408; 4.0303539
115.6686352; -367.5758064; 3.0793467; 8.6703075; 0.0535868; 0.9985632; 0.1486224; 409.3963284; 1.6077746; -0.0227173; 19.2942847; 4.2689873
112.7070604; -367.3074607; 3.5766427; 8.2237447; 0.1257359; 0.9920637; -0.1555254; 412.3861517; 1.5637785; -0.0212865; 19.7315597; 4.4257949
109.7785425; -366.8369590; 4.1117543; 7.7106398; 0.1900743; 0.9817697; -0.4817376; 415.3909438; 1.4856241; -0.0177727; 20.6390413; 5.1157540
106.8806845; -366.1872781; 4.6129998; 7.1681924; 0.2459447; 0.9692839; -0.8304870; 418.4185276; 1.4517572; -0.0161392; 21.1286524; 5.4664965
104.0110894; -365.3813948; 5.0456621; 6.7000900; 0.2933137; 0.9560162; -1.1995155; 421.4714366; 1.3931646; -0.0132599; 22.1557779; 5.6386119
101.1673599; -364.4422862; 5.3579167; 6.3776085; 0.3324279; 0.9431287; -1.5833526; 424.5474876; 1.3679077; -0.0120413; 22.6587403; 5.6220178
98.3470989; -363.3929290; 5.5751220; 6.1299369; 0.3636864; 0.9315214; -1.9738600; 427.6405844; 1.3241040; -0.0099367; 23.6283673; 5.5889759
95.5479094; -362.2563002; 5.7016868; 5.9935991; 0.3875234; 0.9218599; -2.3608486; 430.7415911; 1.2878550; -0.0082631; 24.5543721; 5.5561282
92.7673942; -361.0553765; 5.7571738; 5.9538957; 0.4043253; 0.9146153; -2.7325370; 433.8391988; 1.2720540; -0.0075608; 25.0025496; 5.5397768
90.0031563; -359.8131349; 5.7862446; 5.9536688; 0.4143793; 0.9101043; -3.0760246; 436.9208009; 1.2446157; -0.0061325; 25.8718414; 5.5072183
87.2527983; -358.5525523; 5.7796591; 5.9636514; 0.4178374; 0.9085218; -3.3789817; 439.9734855; 1.2332001; -0.0052938; 26.2938577; 5.4910109
84.5139940; -357.2927226; 5.7613229; 5.9552260; 0.4179392; 0.9084750; -3.6333704; 442.9992886; 1.2116787; -0.0054700; 27.1146149; 5.4587390
81.7846999; -356.0371515; 5.7503597; 5.9527776; 0.4179018; 0.9084922; -3.8373652; 446.0103313; 1.2009246; -0.0052942; 27.5140569; 5.4426742
79.0629440; -354.7854338; 5.7606339; 5.9525043; 0.4177263; 0.9085729; -3.9928507; 449.0094246; 1.1805583; -0.0048574; 28.2926286; 5.4106864
76.3467540; -353.5371642; 5.7741801; 5.9541182; 0.4174112; 0.9087177; -4.1028665; 451.9993606; 1.1711616; -0.0045455; 28.6723165; 5.3947630
73.6341579; -352.2919374; 5.7814535; 5.9221903; 0.4169567; 0.9089264; -4.1716078; 454.9828577; 1.1547466; -0.0036170; 29.4137512; 5.3630568
70.9231835; -351.0493480; 5.7901081; 5.8741083; 0.4163621; 0.9091989; -4.2048344; 457.9624983; 1.1480758; -0.0030575; 29.7759511; 5.3472736
68.2118586; -349.8089908; 5.7920065; 5.8228246; 0.4156319; 0.9095329; -4.2096003; 460.9407022; 1.1384564; -0.0017171; 30.4843431; 5.3158465
65.4982112; -348.5704604; 5.7726995; 5.8166116; 0.4147540; 0.9099336; -4.1941690; 463.9196146; 1.1357693; -0.0009716; 30.8309091; 5.3002022
62.7802689; -347.3333515; 5.7347813; 5.7960790; 0.4137803; 0.9103768; -4.1672175; 466.9015073; 1.1339895; -0.0000119; 31.5096350; 2.0575296
60.0560597; -346.0972589; 5.7106908; 5.7350877; 0.4125268; 0.9109455; -4.1350845; 469.8874959; 1.1342613; 0.0002832; 31.6398791; -13.3832186
57.3240665; -344.8613177; 5.7031479; 5.7000093; 0.4122419; 0.9110744; -4.1000091; 472.8849615; 1.1328342; -0.0012801; 29.9594385; -11.4342303
54.5880926; -343.6192910; 5.7133519; 5.6997004; 0.4151265; 0.9097637; -4.0604198; 475.9028322; 1.1289740; -0.0025743; 29.1866458; -10.3305920
51.8553886; -342.3614612; 5.7265104; 5.7305423; 0.4216966; 0.9067370; -4.0110781; 478.9407176; 1.1128541; -0.0055547; 27.8118056; -8.2318776
49.1332632; -341.0780517; 5.7056401; 5.7714577; 0.4317969; 0.9019709; -3.9431302; 481.9954166; 1.1001239; -0.0071745; 27.2137848; -7.3333526
46.4290253; -339.7592862; 5.6481767; 5.8487521; 0.4454239; 0.8953198; -3.8457497; 485.0647336; 1.0653596; -0.0101577; 26.1746306; -5.8822784
43.7499834; -338.3953884; 5.5500270; 5.9549730; 0.4625147; 0.8866116; -3.7089769; 488.1465615; 1.0437178; -0.0114946; 25.7215324; -5.3284695
41.1034464; -336.9765818; 5.3769684; 6.1429538; 0.4829953; 0.8756229; -3.5250483; 491.2391009; 0.9928887; -0.0138749; 24.9187264; -4.4552295
38.4967229; -335.4930900; 5.1382391; 6.4314346; 0.5067338; 0.8621026; -3.2884361; 494.3406786; 0.9641324; -0.0149035; 24.5587746; -4.1311091
35.9371217; -333.9351366; 4.8427740; 6.8050108; 0.5336037; 0.8457347; -2.9958830; 497.4500088; 0.9007422; -0.0167473; 23.9000466; -3.7938328
33.4319515; -332.2929453; 4.4889248; 7.2702906; 0.5631854; 0.8263306; -2.6465838; 500.5651666; 0.8667323; -0.0172927; 23.5806405; -3.7649072
30.9886665; -330.5566976; 4.1093367; 7.7329158; 0.5959055; 0.8030546; -2.2436542; 503.6870299; 0.7955683; -0.0182712; 22.9336061; -3.4611145
28.6235731; -328.7140125; 3.7460538; 8.0648187; 0.6344540; 0.7729606; -1.7977945; 506.8160046; 0.7181469; -0.0203288; 22.3438879; -3.0863475
26.3667695; -326.7485167; 3.5219540; 8.2721938; 0.6798913; 0.7333129; -1.3292480; 509.9384387; 0.6768045; -0.0210965; 22.0660788; -3.0106859
24.2495492; -324.6434913; 3.4583208; 8.3383833; 0.7307200; 0.6826773; -0.8645525; 513.0378595; 0.5896414; -0.0225363; 21.5240031; -2.7811007
22.3032052; -322.3822170; 3.4555352; 8.3667454; 0.7850162; 0.6194752; -0.4312414; 516.1063298; 0.5438204; -0.0233361; 21.2641817; -2.4512810
20.5590309; -319.9479747; 3.4001161; 8.4303823; 0.8398752; 0.5427795; -0.0520431; 519.1478033; 0.4457351; -0.0255401; 20.8175240; -2.2437157
19.0483338; -317.3334790; 3.3118224; 8.5330728; 0.8896914; 0.4565624; 0.2615264; 522.1739509; 0.3943536; -0.0259135; 20.6009753; -2.2144332
17.8024792; -314.5693928; 3.2142691; 8.8333043; 0.9315359; 0.3636495; 0.5079166; 525.1774574; 0.2874214; -0.0277261; 20.1879281; -1.7903777
16.8528472; -311.6959202; 3.0670447; 8.7778785; 0.9650975; 0.2618908; 0.6854911; 528.1459020; 0.2310415; -0.0287326; 20.0098854; -1.6743612
16.2308176; -308.7532653; 2.8106984; 8.9260516; 0.9887599; 0.1495120; 0.7853360; 531.0716459; 0.1128865; -0.0307869; 19.7076486; -0.4535417
15.9677703; -305.7816322; 2.5357717; 9.2458121; 0.9997103; 0.0240689; 0.7926663; 533.9565564; 0.0489509; -0.0331914; 19.6615973; -0.2837666
16.0919873; -302.8206679; 2.2987261; 9.6540451; 0.9942191; -0.1073701; 0.6987261; 536.8246520; -0.0851652; -0.0334532; 19.6038192; -0.1393087
16.5955432; -299.9035117; 2.1704140; 9.7674863; 0.9731046; -0.2303638; 0.5101982; 539.7165892; -0.1519745; -0.0332376; 19.5896108; -0.0375476
17.4470607; -297.0590876; 2.1725073; 9.7355708; 0.9400873; -0.3409338; 0.2509138; 542.6542146; -0.2832596; -0.0322787; 19.5948496; 0.3236509
18.6147673; -294.3162484; 2.3017311; 9.5764982; 0.8979139; -0.4401712; -0.0574007; 545.6416895; -0.3470522; -0.0314281; 19.6278350; 0.6086485
20.0668905; -291.7038470; 2.6098291; 9.3709750; 0.8481630; -0.5297353; -0.3994678; 548.6743095; -0.4726926; -0.0314677; 19.7432937; 0.4469855
21.7715084; -289.2502900; 3.0680062; 8.9524298; 0.7933106; -0.6088172; -0.7569835; 551.7393408; -0.5357312; -0.0316130; 19.7884927; 0.3325429
23.6876620; -286.9570312; 3.8269902; 8.3027806; 0.7431277; -0.6691497; -1.0954277; 554.8194485; -0.6555914; -0.0284191; 19.9178125; 1.4335445
25.7603502; -284.7836428; 4.8172455; 7.4618261; 0.7064656; -0.7077474; -1.3605877; 557.8999496; -0.7110496; -0.0271310; 20.0611506; 1.7848370
27.9333597; -282.6860819; 5.7790948; 6.4948867; 0.6852479; -0.7283099; -1.4936494; 560.9658524; -0.8191963; -0.0243643; 20.3882173; 2.5662529
30.1504773; -280.6203057; 6.5704599; 5.5984171; 0.6810620; -0.7322257; -1.4470298; 564.0055620; -0.8579343; -0.0143634; 20.6382617; 5.6864216
32.3556227; -278.5424120; 7.2221019; 4.7732116; 0.6929355; -0.7209996; -1.2913951; 567.0174018; -0.8445770; 0.0182671; 21.4296209; -4.1557136
34.5007356; -276.4169875; 7.6848198; 4.0732402; 0.7160169; -0.6980829; -1.1787997; 569.9996417; -0.8056555; 0.0207180; 21.0384513; -3.3956370
36.5502217; -274.2218133; 8.0946031; 3.5734984; 0.7471226; -0.6646863; -1.1375332; 572.9508790; -0.7131924; 0.0253105; 20.4487830; -2.3047830
38.4695626; -271.9358096; 8.3434953; 3.3040959; 0.7854375; -0.6189410; -1.1531652; 575.8681579; -0.6610870; 0.0268898; 20.2222524; -1.9081278
40.2242402; -269.5378966; 8.4690710; 3.1926789; 0.8288888; -0.5594134; -1.2025589; 578.7538445; -0.5475535; 0.0300788; 19.8938864; -0.8617213
41.7797363; -267.0069945; 8.4995827; 3.1033065; 0.8745149; -0.4849987; -1.2619964; 581.6184364; -0.4857688; 0.0316758; 19.8071209; -0.8282676
43.1043003; -264.3304805; 8.5108273; 3.0367820; 0.9159839; -0.4012149; -1.3155151; 584.4857591; -0.4228493; 0.0313298; 19.7233640; -1.0822390
44.1772872; -261.5296637; 8.6010606; 2.9866020; 0.9496539; -0.3133009; -1.3585996; 587.3604912; -0.2971175; 0.0318845; 19.4945634; -1.1012085
44.9808365; -258.6343628; 8.7089412; 2.9910209; 0.9753927; -0.2204749; -1.3910203; 590.2339902; -0.2328950; 0.0324126; 19.3813309; -1.0229618
45.4970880; -255.6743960; 8.7363623; 3.0104004; 0.9925275; -0.1220208; -1.4104004; 593.0997816; -0.1008883; 0.0338872; 19.1937523; -0.2704229
45.7081815; -252.6795818; 8.7189437; 3.0353207; 0.9998468; -0.0175034; -1.4127172; 595.9552861; -0.0316496; 0.0353916; 19.1655714; -0.2704229
45.6011021; -249.6800590; 8.7134387; 3.0385580; 0.9961038; 0.0881880; -1.3979193; 598.8093088; 0.1076532; 0.0341018; 19.1333361; 0.2463267
45.1822597; -246.7072497; 8.7368691; 3.0730356; 0.9817672; 0.1900871; -1.3660950; 601.6705596; 0.1755425; 0.0338497; 19.1590508; 0.3045855
44.4629309; -243.7928979; 8.8255368; 3.0513715; 0.9575043; 0.2884189; -1.3146497; 604.5380679; 0.2405618; 0.0311807; 19.1907997; 1.2454223
43.4543921; -240.9687474; 8.8722307; 2.9976167; 0.9235939; 0.3833722; -1.2177247; 607.4115948; 0.3520358; 0.0246253; 19.5564791; 3.3003294
42.1679199; -238.2665420; 8.8303124; 2.9706042; 0.8796140; 0.4756882; -1.0409927; 610.2950043; 0.4019792; 0.0253489; 19.8909212; 2.6794441
40.6158380; -235.7163736; 8.7335927; 2.9620735; 0.8271354; 0.5620026; -0.7792668; 613.2007439; 0.5040596; 0.0253551; 20.3842018; 2.1586349
38.8226579; -233.3291032; 8.6228205; 3.0581795; 0.7712947; 0.6364782; -0.4455429; 616.1487463; 0.5540748; 0.0247129; 20.5947736; 2.2059168
36.8207621; -231.1031737; 8.4696855; 3.2596742; 0.7154802; 0.6986331; -0.0608765; 619.1464145; 0.6505608; 0.0235264; 21.0220478; 2.2776984
34.6426642; -229.0368205; 8.2297995; 3.5437938; 0.6610623; 0.7503310; 0.3532446; 622.1883270; 0.6966760; 0.0226685; 21.2375013; 2.4437204
32.3208779; -227.1282790; 7.8985371; 3.8614304; 0.6092145; 0.7930055; 0.7803584; 625.2619989; 0.7827499; 0.0203810; 21.7215981; 3.0363097
29.8867748; -225.3755505; 7.5486109; 4.1190301; 0.5594746; 0.8288475; 1.2112448; 628.3530315; 0.8226319; 0.0195469; 21.9992112; 3.1836650
27.3584393; -223.7739143; 7.2543666; 4.3133233; 0.5107873; 0.8597071; 1.6433030; 631.4587539; 0.8977524; 0.0180429; 22.5808610; 3.4246431
24.7453799; -222.3168925; 7.0477559; 4.4893033; 0.4633711; 0.8861643; 2.0768202; 634.5820497; 0.9330146; 0.0172762; 22.8819819; 3.5689786
22.0569621; -220.9979781; 6.9238914; 4.6551229; 0.4177578; 0.9085584; 2.5111582; 637.7235127; 0.9995261; 0.0160639; 23.5054873; 3.7177845
19.3025513; -219.8106640; 6.8609585; 4.7662664; 0.3742509; 0.9273275; 2.9430822; 640.8820077; 1.0622070; 0.0153729; 24.1272063; 3.6225261
16.4915129; -218.7484430; 6.8409393; 4.8166417; 0.3330632; 0.9429045; 3.3664722; 644.0545290; 1.0927508; 0.0151935; 24.4254563; 3.4963002
13.6332125; -217.8048080; 6.8404434; 4.8262833; 0.2943037; 0.9557119; 3.7728225; 647.2365273; 1.1530804; 0.0150173; 24.9788382; 3.1707192
10.7370153; -216.9732520; 6.8603587; 4.7662946; 0.2580230; 0.9661388; 4.1525347; 650.4222407; 1.1830235; 0.0149537; 25.2312727; 3.0115314
7.8122870; -216.2472679; 6.8843771; 4.6963017; 0.2241643; 0.9745514; 4.4965462; 653.6054600; 1.2423988; 0.0147413; 25.6945608; 2.7815671
4.8683928; -215.6203485; 6.9314892; 4.6345925; 0.1928272; 0.9812327; 4.7971471; 656.7787432; 1.3012636; 0.0148528; 25.9137420; -3.5083123
1.9146414; -215.0860632; 6.9806190; 4.6171518; 0.1632818; 0.9865795; 5.0461728; 659.9383039; 1.3312742; 0.0151723; 25.6417190; -3.3396127
-1.0430842; -214.6425826; 7.0336546; 4.6331297; 0.1327913; 0.9911440; 5.2375832; 663.0937911; 1.3940980; 0.0162074; 25.1240731; -3.2291620
-4.0042147; -214.2952148; 7.0637334; 4.6564360; 0.0998476; 0.9950027; 5.3703474; 666.2543132; 1.4266825; 0.0164051; 24.8658534; -3.2996095
-6.9686386; -214.0498828; 7.0799292; 4.6788388; 0.0647136; 0.9979039; 5.4473192; 669.4208568; 1.4923917; 0.0163928; 24.3150958; -3.7301225
-9.9362443; -213.9125097; 7.0811006; 4.6943539; 0.0274108; 0.9996243; 5.4744806; 672.5960422; 1.5581924; 0.0166233; 23.6767845; -4.0868138
-12.9069202; -213.8890185; 7.0562725; 4.7297275; -0.0119176; 0.9999290; 5.4562721; 675.7821859; 1.5917193; 0.0169088; 23.3292376; -4.1887263
-15.8805548; -213.9853322; 7.0136791; 4.7645881; -0.0530969; 0.9985894; 5.3938951; 678.9818981; 1.6603163; 0.0173876; 22.5884796; -4.4877259
-18.8570365; -214.2073738; 6.9661537; 4.8048463; -0.0958934; 0.9953916; 5.2878789; 682.1980146; 1.6952156; 0.0175359; 22.1878343; -4.7167789
-21.8362537; -214.5610663; 6.9381148; 4.8407954; -0.1400211; 0.9901485; 5.1385230; 685.4337012; 1.7665101; 0.0182055; 21.3044305; -4.9591150
-24.8180949; -215.0523327; 6.9845598; 4.7876183; -0.1851461; 0.9827110; 4.9411138; 688.6927187; 1.8435157; 0.0204473; 20.3658917; -4.8061892
-27.8024485; -215.6870961; 7.1093490; 4.6780615; -0.2308893; 0.9729800; 4.6799226; 691.9798268; 1.8854836; 0.0214508; 19.8886170; -4.2665908
-30.7796626; -216.4758524; 7.3326904; 4.4705459; -0.2834277; 0.9589936; 4.3344473; 695.3231939; 1.9807388; 0.0264345; 19.0766700; -3.2355493
-33.7018623; -217.4474188; 7.6420990; 4.1424580; -0.3499042; 0.9367855; 3.8964465; 698.7201456; 2.0950613; 0.0306240; 18.4280037; -2.5552622
-36.5116016; -218.6352003; 8.0782100; 3.6848644; -0.4313095; 0.9022040; 3.3807142; 702.1323946; 2.1580023; 0.0324468; 18.1487413; -2.4168213
-39.1514343; -220.0726017; 8.6557239; 3.1386596; -0.5270722; 0.8498205; 2.8246102; 705.5235650; 2.2934105; 0.0352524; 17.6239930; -1.8490455
-41.5639144; -221.7930281; 9.3305524; 2.5227136; -0.6353408; 0.7722319; 2.2802457; 708.8720318; 2.4436946; 0.0394566; 17.2411457; -1.4837398
-43.6922400; -223.8253758; 9.9381639; 1.8660042; -0.7427419; 0.6695779; 1.7926605; 712.1557451; 2.5231031; 0.0401257; 17.0682730; -1.5242945
-45.4871050; -226.1460802; 10.4299153; 1.2647668; -0.8347988; 0.5505551; 1.3780109; 715.3572215; 2.6866546; 0.0417925; 16.7073547; -1.1547351
-46.9040421; -228.6977086; 10.8073637; 0.9146378; -0.9091400; 0.4164906; 1.0317225; 718.4818882; 2.7724624; 0.0438853; 16.5686366; -0.8704099
-47.8986649; -231.4222624; 10.8266347; 0.8495103; -0.9640289; 0.2657975; 0.7504897; 721.5403964; 2.9536081; 0.0464046; 16.3706589; -0.1967234
-48.4265871; -234.2617432; 10.5247557; 1.0608081; -0.9954441; 0.0953470; 0.5471924; 724.5501312; -3.1361514; 0.0486871; 16.3225517; -0.1676459
-48.4521767; -237.1607186; 10.1564533; 1.5574032; -0.9973883; -0.0722263; 0.4325007; 727.5363395; -3.0419578; 0.0453786; 16.3020103; 0.7447347
-48.0410901; -240.0934413; 9.5258767; 2.5581506; -0.9807485; -0.1952750; 0.3575213; 730.5500048; -2.8812022; 0.0371210; 16.6421660; 2.5150095
-47.3241031; -243.0532496; 8.5574402; 4.0455308; -0.9634850; -0.2677625; 0.2235557; 733.6221591; -2.8066391; 0.0373273; 16.9415256; 2.0751830
-46.4330664; -246.0337970; 7.2459322; 5.8096235; -0.9544553; -0.2983540; -0.0677766; 736.7509318; -2.7193639; 0.0018778; 17.8445026; -3.6150408
-45.4998309; -249.0287366; 5.6323149; 7.5283189; -0.9569446; -0.2902706; -0.4181335; 739.9107725; -2.7441631; -0.0267026; 17.4348892; -3.3691000
-44.6561276; -252.0315874; 3.9396727; 9.0403143; -0.9697336; -0.2441654; -0.6062556; 743.0621333; -2.8791018; -0.0363859; 16.6788546; -2.6538519
-44.0265653; -255.0278841; 2.4544457; 10.1238146; -0.9870482; -0.1604243; -0.6505266; 746.1798560; -2.9547390; -0.0394025; 16.3577375; -2.0267536
-43.7247593; -257.9908370; 1.4811947; 10.6538375; -0.9994457; -0.0332901; -0.6331971; 749.2423494; -3.1268718; -0.0465781; 15.9393983; -1.3275630
-43.8583579; -260.8909882; 0.9564150; 11.0609456; -0.9916229; 0.1291668; -0.6435851; 752.2519325; 3.0625593; -0.0470968; 15.7720501; -1.2832109
-44.4769570; -263.6802417; 0.8589343; 11.1149704; -0.9525234; 0.3044655; -0.7410658; 755.2376459; 2.8680259; -0.0507894; 15.4790808; -0.1758790
-45.5923074; -266.2988296; 1.1455044; 10.9166637; -0.8795862; 0.4757395; -0.9359390; 758.2494062; 2.7628997; -0.0544163; 15.4563539; -0.1758790
-47.1819182; -268.7041964; 1.7485478; 10.3536116; -0.7860119; 0.6182114; -1.1879747; 761.3265727; 2.5500203; -0.0506658; 15.4496542; 0.7307555
-49.1715429; -270.8805790; 2.4537113; 9.5517092; -0.6891703; 0.7245994; -1.4349923; 764.4765183; 2.4489822; -0.0508473; 15.5439045; 0.5367450
-51.4825261; -272.8144970; 3.0443913; 8.8747545; -0.5945263; 0.8040761; -1.6163058; 767.6860561; 2.2625080; -0.0396271; 15.7886592; 2.9381714
-54.0362121; -274.4924700; 3.4689638; 8.4005172; -0.5039619; 0.8637259; -1.7594732; 770.9294970; 2.1226738; -0.0317810; 16.6115150; 4.0271277
-56.7539455; -275.9010175; 3.8050168; 8.0381639; -0.4161516; 0.9092952; -1.8904753; 774.1751207; 2.0588702; -0.0321748; 17.0891965; 3.3886343
-59.5675288; -277.0345643; 4.0729103; 7.7554093; -0.3319765; 0.9432877; -1.9949809; 777.3877884; 1.9332905; -0.0299515; 17.8373269; 3.2360812
-62.4501290; -277.9188012; 4.2958449; 7.5519602; -0.2558966; 0.9667042; -2.0651072; 780.5663520; 1.8211105; -0.0260104; 18.5725922; 3.7740051
-65.3851387; -278.5871485; 4.4735616; 7.4328032; -0.1898535; 0.9818124; -2.0979180; 783.7184876; 1.7713825; -0.0237893; 18.9743918; 4.1701345
-68.3559502; -279.0730262; 4.6111980; 7.3958359; -0.1347840; 0.9908750; -2.0925234; 786.8463154; 1.6853177; -0.0192221; 19.8784092; 5.1134586
-71.3459559; -279.4098544; 4.6946292; 7.3416677; -0.0909447; 0.9958559; -2.0492020; 789.9473509; 1.6493785; -0.0167324; 20.3860712; 5.6940384
-74.3410919; -279.6264949; 4.7579400; 7.2306428; -0.0536302; 0.9985609; -1.9718920; 793.0267987; 1.5880222; -0.0141789; 21.4720301; 5.6605732
-77.3373536; -279.7337834; 4.8469348; 7.1079582; -0.0182654; 0.9998332; -1.8704053; 796.0948784; 1.5609977; -0.0128614; 21.9926325; 5.6439145
-80.3332226; -279.7381000; 4.9481092; 6.9552824; 0.0150366; 0.9998869; -1.7571776; 799.1534275; 1.5144624; -0.0104810; 22.9941714; 5.6107439
-83.3271804; -279.6458250; 5.0661165; 6.8417064; 0.0462143; 0.9989315; -1.6429060; 802.2041108; 1.4944915; -0.0094978; 23.4768084; 5.5942318
-86.3177088; -279.4633387; 5.1782040; 6.7311803; 0.0752354; 0.9971658; -1.5353738; 805.2484087; 1.4600177; -0.0078157; 24.4094233; 5.5613532
-89.3032892; -279.1970212; 5.2651026; 6.6438974; 0.1020943; 0.9947747; -1.4398426; 808.2875387; 1.4450713; -0.0071371; 24.8606340; 5.5449865
-92.2824034; -278.8532528; 5.3432994; 6.5808337; 0.1268070; 0.9919274; -1.3595753; 811.3223642; 1.4189713; -0.0059658; 25.7355280; 5.5123974
-95.2535329; -278.4384137; 5.3859622; 6.5271425; 0.1493987; 0.9887770; -1.2962706; 814.3533135; 1.4075218; -0.0054891; 26.1601393; 5.4961747
-98.2151594; -277.9588841; 5.3962496; 6.4671916; 0.1699239; 0.9854572; -1.2504178; 817.3803687; 1.3872946; -0.0046586; 26.9857276; 5.4638724
-101.1657644; -277.4210443; 5.3752422; 6.4526778; 0.1883701; 0.9820981; -1.2216830; 820.4029311; 1.3783954; -0.0042442; 27.3874241; 5.4477926
-104.1039359; -276.8310774; 5.3322597; 6.4849932; 0.2051577; 0.9787289; -1.2095979; 823.4206050; 1.3627250; -0.0036513; 28.1702213; 5.4157746
-107.0294814; -276.1929068; 5.2825822; 6.5240462; 0.2209608; 0.9752827; -1.2142384; 826.4345654; 1.3556346; -0.0034419; 28.5518933; 5.3998363
-109.9429881; -275.5090109; 5.2490035; 6.5526592; 0.2359315; 0.9717697; -1.2361330; 829.4461919; 1.3427444; -0.0030042; 29.2970670; 5.3681003
-112.8450558; -274.7818449; 5.2349973; 6.5352829; 0.2500301; 0.9682381; -1.2757001; 832.4564956; 1.3369238; -0.0028196; 29.6610317; 5.3523023
-115.7362842; -274.0138639; 5.2454202; 6.5042205; 0.2632658; 0.9647233; -1.3329768; 835.4663938; 1.3263387; -0.0024855; 30.3727651; 5.3208456
-118.6172733; -273.2075231; 5.2955191; 6.4349442; 0.2756382; 0.9612615; -1.4076334; 838.4766283; 1.3169520; -0.0022178; 31.0641561; 5.2895737
-121.4886227; -272.3652776; 5.3596422; 6.3521210; 0.2871519; 0.9578851; -1.4990312; 841.4877802; 1.3126387; -0.0020979; 31.4026520; 5.2740068
-124.3509323; -271.4895825; 5.4536494; 6.2594019; 0.2978123; 0.9546244; -1.6062685; 844.5002642; 1.3046649; -0.0018969; 32.0660189; 5.2430103
-127.2048019; -270.5828929; 5.5442035; 6.1692522; 0.3076263; 0.9515072; -1.7282195; 847.5143332; 1.3009631; -0.0018070; 32.3911746; 5.2275804
-130.0508313; -269.6476640; 5.6434941; 6.1036083; 0.3166013; 0.9485587; -1.8635642; 850.5300844; 1.2940503; -0.0016558; 33.0290869; 5.1968567
-132.8896203; -268.6863509; 5.7275031; 6.0382721; 0.3247453; 0.9458015; -2.0108139; 853.5474677; 1.2908078; -0.0015886; 33.3420861; 5.1815627
-135.7217687; -267.7014088; 5.8077257; 5.9829034; 0.3320663; 0.9432561; -2.1683318; 856.5662966; 1.2846894; -0.0014760; 33.9567332; 5.1511095
-138.5478763; -266.6952927; 5.8709305; 5.9375789; 0.3385723; 0.9409404; -2.3343495; 859.5862604; 1.2817885; -0.0014267; 34.2585900; 5.1359500
-141.3685429; -265.6704578; 5.9281885; 5.8932025; 0.3442710; 0.9388703; -2.5069784; 862.6069381; 1.2762504; -0.0013476; 34.8518562; 5.1057649
-144.1843683; -264.6293592; 5.9758921; 5.8694784; 0.3491694; 0.9370596; -2.6842140; 865.6278122; 1.2735890; -0.0013156; 35.1434471; 5.0907389
-146.9959523; -263.5744521; 5.9875131; 5.8513724; 0.3532737; 0.9355200; -2.8639274; 868.6482839; 1.2684167; -0.0012777; 35.7169685; 5.0608195
-149.8038947; -262.5081915; 5.9835334; 5.8530271; 0.3565895; 0.9342612; -3.0438397; 871.6676878; 1.2658698; -0.0012710; 35.9990579; 5.0459258
-152.6087953; -261.4330327; 5.9617309; 5.8599972; 0.3591211; 0.9332910; -3.2214773; 874.6853066; 1.2607443; -0.0013029; 36.5531257; 4.9748467
-155.4112540; -260.3514307; 5.9338117; 5.8737656; 0.3608719; 0.9326154; -3.3941113; 877.7003872; 1.2581032; -0.0013402; 36.8241450; 4.9398796
-158.2118704; -259.2658407; 5.9191365; 5.8925097; 0.3618438; 0.9322387; -3.5587235; 880.7121611; 1.2525467; -0.0014374; 37.3546945; 4.8711145
-161.0112445; -258.1787178; 5.9029593; 5.9015023; 0.3620384; 0.9321632; -3.7121570; 883.7198816; 1.2496371; -0.0014742; 37.6144280; 4.8372991
-163.8098905; -257.0921133; 5.8882175; 5.9024793; 0.3618327; 0.9322430; -3.8516072; 886.7244747; 1.2432131; -0.0017359; 38.1232884; 4.7707612
-166.6079840; -256.0064767; 5.8646223; 5.9084677; 0.3616019; 0.9323326; -3.9750527; 889.7273696; 1.2396575; -0.0018222; 38.3725938; 4.7380232
-169.4056165; -254.9218602; 5.8583843; 5.9189647; 0.3613454; 0.9324320; -4.0812357; 892.7286673; 1.2321997; -0.0018877; 38.8613741; 4.6735726
-172.2028793; -253.8383162; 5.8515166; 5.9208321; 0.3610633; 0.9325413; -4.1695927; 895.7285158; 1.2284392; -0.0018753; 39.1010067; 4.6418461
-174.9998639; -252.7558968; 5.8517186; 5.9280313; 0.3607557; 0.9326604; -4.2402034; 898.7270894; 1.2211197; -0.0017733; 39.5711284; 4.5793580
-177.7966618; -251.6746545; 5.8662424; 5.9486628; 0.3604224; 0.9327892; -4.2936482; 901.7245715; 1.2176536; -0.0016952; 39.8017577; 4.5485840
-180.5933645; -250.5946414; 5.8803703; 5.9588068; 0.3600636; 0.9329278; -4.3309192; 904.7211422; 1.2113029; -0.0014637; 40.2544477; 4.4815904
-183.3900633; -249.5159099; 5.8944402; 5.9534965; 0.3596791; 0.9330761; -4.3534616; 907.7169700; 1.2085354; -0.0013056; 40.4763568; 4.4462105
-186.1868498; -248.4385123; 5.8784114; 5.9647325; 0.3592691; 0.9332340; -4.3633156; 910.7122044; 1.2040939; -0.0009071; 40.9113988; 4.3766393
-188.9838154; -247.3625007; 5.8561210; 5.9630330; 0.3588334; 0.9334016; -4.3630309; 913.7069698; 1.2024937; -0.0006942; 41.1246630; 4.3424327
-191.7810515; -246.2879275; 5.8194970; 5.9772557; 0.3583722; 0.9335788; -4.3553296; 916.7013638; 1.2005165; -0.0003065; 41.5429886; 4.2751406
-194.5786497; -245.2148450; 5.7893847; 5.9639838; 0.3578854; 0.9337655; -4.3427581; 919.6954642; 1.2000696; -0.0001406; 41.7481679; 4.2420412
-197.3767013; -244.1433054; 5.7922015; 5.9501707; 0.3573730; 0.9339617; -4.3274465; 922.6893375; 1.2000266; 0.0001021; 42.1508393; 4.1769022
-200.1752978; -243.0733611; 5.8020849; 5.9206729; 0.3568351; 0.9341674; -4.3110013; 925.6830469; 1.2003165; 0.0001880; 42.3484377; 4.1448500
-202.9745306; -242.0050643; 5.8243032; 5.9193148; 0.3562717; 0.9343824; -4.2945066; 928.6766557; 1.2012896; 0.0002864; 42.7364128; 4.0817497
-205.7744913; -240.9384672; 5.8470996; 5.9110940; 0.3556828; 0.9346067; -4.2785918; 931.6702290; 1.2018870; 0.0003113; 42.9268859; 4.0506901
-208.5752713; -239.8736222; 5.8385860; 5.9237402; 0.3550685; 0.9348403; -4.2635249; 934.6638353; 1.2031599; 0.0003191; 43.3010327; 3.9895239
-211.3769620; -238.8105816; 5.8298818; 5.9154671; 0.3544282; 0.9350832; -4.2493065; 937.6575399; 1.2037894; 0.0003108; 43.4847942; 3.9594068
-214.1796548; -237.7493976; 5.8152118; 5.8961113; 0.3537647; 0.9353344; -4.2357488; 940.6514258; 1.2049608; 0.0002765; 43.8459021; 3.9000792
-216.9834413; -236.6901225; 5.8252562; 5.8715349; 0.3530673; 0.9355979; -4.2225543; 943.6455145; 1.2055023; 0.0002654; 44.0233287; 3.8702756
-219.7884099; -235.6328028; 5.8569381; 5.8426555; 0.3523826; 0.9358560; -4.2094640; 946.6400862; 1.2064883; 0.0002166; 44.3718684; 0.8054909
-222.5944726; -234.5771407; 5.8780798; 5.8199202; 0.3519010; 0.9360372; -4.1964773; 949.6360188; 1.2068691; 0.0001644; 44.4081368; -14.1276575
-225.4012691; -233.5223080; 5.8805952; 5.8048052; 0.3517294; 0.9361017; -4.1839203; 952.6337395; 1.2073997; 0.0001043; 43.1163411; -14.1748101
-228.2084160; -232.4674309; 5.8931596; 5.7866446; 0.3518519; 0.9360557; -4.1723088; 955.6331147; 1.2075809; 0.0000771; 42.4541624; -14.1877848
-231.0155300; -231.4116358; 5.8883089; 5.7836911; 0.3522725; 0.9358975; -4.1622419; 958.6341027; 1.2078046; 0.0000367; 41.0968551; -14.1691849
-233.8222275; -230.3540490; 5.9131473; 5.7630836; 0.3529900; 0.9356271; -4.1543912; 961.6366410; 1.2078611; 0.0000199; 40.4018691; -14.1427128
-236.6281252; -229.2937969; 5.9241476; 5.7626246; 0.3540043; 0.9352438; -4.1494979; 964.6406796; 1.2079059; 0.0000048; 38.9790643; -14.0753817
-239.4328396; -228.2300058; 5.9447581; 5.7530280; 0.3553150; 0.9347466; -4.1484032; 967.6461749; 1.2079120; 0.0000012; 38.2505156; -14.0353200
-242.2359872; -227.1618020; 5.9728804; 5.7600616; 0.3569217; 0.9341343; -4.1520145; 970.6530957; 1.2079131; -0.0000012; 36.7567739; -13.9472256
-245.0371847; -226.0883118; 5.9914379; 5.7612715; 0.3588237; 0.9334053; -4.1612712; 973.6614252; 1.2079069; -0.0000049; 35.9903767; -13.9019050
-247.8360485; -225.0086617; 6.0164644; 5.7879998; 0.3610206; 0.9325578; -4.1771376; 976.6711650; 1.2079322; -0.0000029; 34.4136150; -13.7565663
-250.6321953; -223.9219779; 6.0236869; 5.8143930; 0.3635114; 0.9315897; -4.2005740; 979.6823375; 1.2078631; -0.0000663; 33.6051459; -13.4784929
-253.4252417; -222.8273868; 6.0179236; 5.8404817; 0.3662954; 0.9304986; -4.2314246; 982.6949758; 1.2066644; -0.0006345; 31.9850551; -12.5960941
-256.2148041; -221.7240146; 5.9883560; 5.8670129; 0.3693716; 0.9292818; -4.2670058; 985.7090924; 1.2048793; -0.0011515; 31.1880043; -11.9125285
-259.0004993; -220.6109878; 5.9443153; 5.9049187; 0.3727385; 0.9279364; -4.3011192; 988.7246443; 1.1972038; -0.0028010; 29.6710596; -10.3808464
-261.7819436; -219.4874327; 5.8851169; 5.9722924; 0.3763958; 0.9264589; -4.3237004; 991.7415533; 1.1905483; -0.0038584; 28.9633381; -9.5315977
-264.5587537; -218.3524756; 5.7996807; 6.0627615; 0.3803387; 0.9248473; -4.3212896; 994.7597949; 1.1702739; -0.0063532; 27.6768079; -7.8533309
-267.3305462; -217.2052428; 5.7005432; 6.1301054; 0.3845782; 0.9230924; -4.2777823; 997.7797198; 1.1561875; -0.0077422; 27.1037353; -7.0564840
-270.0969376; -216.0448607; 5.5860599; 6.2137649; 0.3890647; 0.9212104; -4.1751754; 1000.8020197; 1.1196264; -0.0105627; 26.0997256; -5.5267664
-272.8575446; -214.8704556; 5.4770225; 6.3055729; 0.3939740; 0.9191216; -3.9945951; 1003.8293692; 1.0970096; -0.0120747; 25.6729966; -5.3481025
-275.6119835; -213.6811538; 5.3709422; 6.4418179; 0.3986414; 0.9171069; -3.7186187; 1006.8620035; 1.0462310; -0.0132811; 24.8330902; -4.7454643
-278.3586911; -212.4742252; 5.2489955; 6.6075959; 0.4075195; 0.9131965; -3.3375263; 1009.9201505; 1.0183830; -0.0145464; 24.4481627; -4.2033672
-281.0824461; -211.2254512; 5.0835948; 6.7812052; 0.4283930; 0.9035925; -2.8579984; 1013.0246484; 0.9547855; -0.0172545; 23.7978788; -3.4859250
-283.7592441; -209.8967943; 4.8329705; 7.0232067; 0.4629163; 0.8864020; -2.3054204; 1016.1613891; 0.9196474; -0.0179592; 23.5032818; -3.3957712
-286.3649354; -208.4499885; 4.4904364; 7.3946913; 0.5098346; 0.8602724; -1.7173589; 1019.3050094; 0.8453820; -0.0191310; 22.9238858; -3.1203518
-288.8753704; -206.8467680; 4.0828019; 7.8232267; 0.5681961; 0.8228932; -1.1353427; 1022.4368106; 0.7653719; -0.0208717; 22.3925039; -2.7076871
-291.2663384; -205.0492071; 3.6298908; 8.2142063; 0.6339159; 0.7734020; -0.5952446; 1025.5466357; 0.7228690; -0.0217152; 22.1495014; -2.6960814
-293.5099907; -203.0396281; 3.1973226; 8.4551380; 0.6992613; 0.7148662; -0.1174107; 1028.6277002; 0.6349745; -0.0224291; 21.6447062; -2.6022650
-295.5728565; -200.8316415; 2.8830042; 8.6345504; 0.7611681; 0.6485546; 0.2918180; 1031.6695373; 0.5892068; -0.0234342; 21.4030584; -2.4102164
-297.4209838; -198.4415377; 2.7330197; 8.8606842; 0.8197891; 0.5726655; 0.6292995; 1034.6661726; 0.4917459; -0.0253280; 20.9693917; -1.9387043
-299.0204206; -195.8856073; 2.7130936; 9.0884253; 0.8740493; 0.4858373; 0.8888397; 1037.6155317; 0.4401761; -0.0263431; 20.7837806; -1.4610830
-300.3372145; -193.1801409; 2.7487200; 9.1522094; 0.9221307; 0.3868784; 1.0626698; 1040.5229211; 0.3293328; -0.0287208; 20.5252576; -1.2013770
-301.3414498; -190.3456477; 2.7787177; 9.1264270; 0.9599513; 0.2801669; 1.1472889; 1043.4070235; 0.2717868; -0.0288704; 20.4079339; -1.2474057
-302.0192761; -187.4194289; 2.7467305; 9.1272539; 0.9853865; 0.1703335; 1.1467305; 1046.2822476; 0.2136662; -0.0292968; 20.2853971; -1.2092174
-302.3608405; -184.4429635; 2.7532785; 9.0529437; 0.9983842; 0.0568233; 1.0639947; 1049.1540385; 0.0949005; -0.0300833; 20.0458893; -1.2036456
-302.3562895; -181.4577304; 2.7339662; 8.9944662; 0.9981655; -0.0605442; 0.8965631; 1052.0300499; 0.0344124; -0.0304480; 19.9255157; -0.7524912
-301.9957701; -178.5052085; 2.7671259; 9.0097350; 0.9831501; -0.1827999; 0.6394176; 1054.9225273; -0.0925769; -0.0330905; 19.8207458; -0.2892277
-301.2723694; -175.6252868; 2.7827258; 9.0726844; 0.9532822; -0.3020811; 0.2925249; 1057.8559994; -0.1583216; -0.0326504; 19.7915587; -0.0777197
-300.2130587; -172.8395328; 2.8053147; 9.0902015; 0.9143431; -0.4049404; -0.1263837; 1060.8570171; -0.2841202; -0.0297359; 19.8234825; 1.0253692
-298.8665291; -170.1577697; 2.8737833; 8.9874064; 0.8721114; -0.4893073; -0.5883745; 1063.9268319; -0.3399771; -0.0262715; 19.9265981; 2.2760764
-297.2818275; -167.5896283; 3.0613472; 8.7022182; 0.8296723; -0.5582507; -1.0838714; 1067.0519090; -0.4361135; -0.0224171; 20.4473819; 3.3196935
-295.5080010; -165.1447394; 3.4067657; 8.3274114; 0.7892866; -0.6140249; -1.5937653; 1070.2063075; -0.4805579; -0.0221427; 20.7693453; 3.1308400
-293.5922346; -162.8315973; 3.9089382; 7.9030500; 0.7509676; -0.6603391; -2.0845889; 1073.3591494; -0.5696550; -0.0225041; 21.3314803; 2.4249331
-291.5602938; -160.6456194; 4.4525514; 7.4894454; 0.7139190; -0.7002283; -2.5321262; 1076.5018130; -0.6592895; -0.0221385; 21.7631040; 2.1657917
-289.4242292; -158.5738503; 4.9356718; 7.1002852; 0.6787964; -0.7343266; -2.9223107; 1079.6358570; -0.7029091; -0.0215273; 21.9611093; 2.2625158
-287.1958677; -156.6031978; 5.3232544; 6.7193701; 0.6465708; -0.7628540; -3.2466365; 1082.7606072; -0.7856846; -0.0198038; 22.3871994; 2.7056365
-284.8870361; -154.7205699; 5.5844497; 6.4503859; 0.6179004; -0.7862564; -3.5001764; 1085.8752212; -0.8242235; -0.0187637; 22.6274683; 3.0159916
-282.5095613; -152.9128745; 5.7435162; 6.2444804; 0.5932831; -0.8049939; -3.6802946; 1088.9784820; -0.8949742; -0.0166325; 23.1820453; 3.6659543
-280.0752699; -151.1670194; 5.8175241; 6.1320790; 0.5730501; -0.8195203; -3.7851255; 1092.0691228; -0.9271941; -0.0155998; 23.4959924; 3.9815287
-277.5959888; -149.4699126; 5.8348505; 6.0796576; 0.5574390; -0.8302179; -3.8124642; 1095.1458726; -0.9856203; -0.0136651; 24.1885065; 4.5740366
-275.0835448; -147.8084620; 5.8293825; 6.0861517; 0.5465100; -0.8374526; -3.7592371; 1098.2082919; -1.0121304; -0.0128472; 24.5635561; 4.8041770
-272.5497648; -146.1695754; 5.8065772; 6.1052462; 0.5406057; -0.8412761; -3.6216082; 1101.2552081; -1.0596618; -0.0108504; 25.3586814; 5.5265728
-270.0063742; -144.5403116; 5.7636549; 6.1279308; 0.5385985; -0.8425625; -3.3971057; 1104.2925427; -1.0804644; -0.0099405; 25.7905966; 5.5103084
-267.4591271; -142.9166122; 5.6961743; 6.1541110; 0.5357627; -0.8443686; -3.0891597; 1107.3397695; -1.1184996; -0.0094717; 26.6297637; 5.4779231
-264.9045869; -141.3080909; 5.6111204; 6.2030691; 0.5294112; -0.8483654; -2.7093366; 1110.4039252; -1.1547004; -0.0086662; 27.4385717; 5.4457281
-262.3385342; -139.7255265; 5.5115078; 6.2620367; 0.5198752; -0.8542422; -2.2741098; 1113.4775732; -1.1716634; -0.0083084; 27.8324306; 5.4297016
-259.7567492; -138.1796975; 5.3871516; 6.3592919; 0.5069491; -0.8619760; -1.8008540; 1116.5539953; -1.2037723; -0.0077928; 28.6005269; 5.3977900
-257.1550124; -136.6813828; 5.2378752; 6.5033598; 0.4905364; -0.8714207; -1.3063709; 1119.6257137; -1.2191657; -0.0076172; 28.9752909; 5.3819046
-254.5291041; -135.2413611; 5.0713203; 6.6741234; 0.4704846; -0.8824082; -0.8063820; 1122.6857273; -1.2492812; -0.0074930; 29.7074378; 5.3502740
-251.8748047; -133.8704109; 4.9159924; 6.8400064; 0.4466426; -0.8947124; -0.3150827; 1125.7280401; -1.2642961; -0.0075369; 30.0652501; 5.3345284
-249.1878945; -132.5793111; 4.7902079; 6.9990145; 0.4188630; -0.9080494; 0.1551313; 1128.7482440; -1.2949027; -0.0078174; 30.7602063; 4.9066307
-246.4641540; -131.3788403; 4.6919884; 7.0983396; 0.3870227; -0.9220702; 0.5936800; 1131.7439637; -1.3107690; -0.0080624; 31.0773914; 4.5022406
-243.6993635; -130.2797772; 4.5921182; 7.1333788; 0.3510501; -0.9363567; 0.9923324; 1134.7153057; -1.3447042; -0.0088103; 31.6138942; 3.4588518
-240.8907552; -129.2907751; 4.4910577; 7.1462513; 0.3132961; -0.9496555; 1.3472793; 1137.6676572; -1.3621475; -0.0086404; 31.8318215; 3.4989981
-238.0413290; -128.4120447; 4.4462548; 7.1563523; 0.2761745; -0.9611075; 1.6605176; 1140.6079195; -1.3973763; -0.0090937; 32.2494594; 2.7766253
-235.1555164; -127.6417003; 4.4727624; 7.1200470; 0.2397479; -0.9708352; 1.9383362; 1143.5402411; -1.4159064; -0.0094489; 32.4210893; 2.2941081
-232.2377492; -126.9778562; 4.5344321; 7.0415096; 0.2040608; -0.9789582; 2.1883724; 1146.4678713; -1.4548257; -0.0099670; 32.6289620; -3.1446468
-229.2924589; -126.4186270; 4.5841677; 6.9661891; 0.1691381; -0.9855924; 2.4172951; 1149.3930177; -1.4748827; -0.0101037; 32.4357615; -3.1396232
-226.3240772; -125.9621269; 4.6302585; 6.9088377; 0.1349853; -0.9908476; 2.6298364; 1152.3169521; -1.5151691; -0.0099491; 32.0387774; -3.5273700
-223.3370358; -125.6064705; 4.6847744; 6.8847825; 0.1016039; -0.9948249; 2.8283492; 1155.2402112; -1.5347796; -0.0096714; 31.8179636; -3.9212435
-220.3357664; -125.3497720; 4.7263763; 6.9280418; 0.0689432; -0.9976206; 3.0115295; 1158.1625664; -1.5533617; -0.0089211; 31.5706805; -4.7929786
-217.3247006; -125.1901460; 4.7789558; 6.9372113; 0.0370944; -0.9993118; 3.1712240; 1161.0837015; -1.5835352; -0.0057962; 30.8643480; -8.1362745
-214.3082700; -125.1257067; 4.8888075; 6.8782673; 0.0055684; -0.9999845; 3.2888073; 1164.0013550; -1.5930142; -0.0036828; 30.3328815; -10.2580576
-211.2907699; -125.1531873; 5.0553209; 6.7452980; -0.0226111; -0.9997443; 3.3399261; 1166.9260577; -1.5964027; 0.0022686; 28.8480319; -9.4213723
-208.2749224; -125.2533848; 5.2292634; 6.5197417; -0.0420589; -0.9991151; 3.3051491; 1169.8791107; -1.5888786; 0.0052402; 28.1877201; -7.7686682
-205.2624399; -125.3968724; 5.4359224; 6.2707106; -0.0515007; -0.9986730; 3.1741253; 1172.8672214; -1.5586699; 0.0095497; 27.1571247; -5.5805496
-202.2550186; -125.5540553; 5.6599106; 5.9382448; -0.0512500; -0.9986859; 2.9449477; 1175.8881583; -1.5380257; 0.0111101; 26.7432516; -4.9125458
-199.2543543; -125.6953388; 5.9629003; 5.5708712; -0.0411658; -0.9991523; 2.6233517; 1178.9371807; -1.4886089; 0.0134525; 26.0396806; -4.0400574
-196.2621432; -125.7911280; 6.3329932; 5.1930857; -0.0211425; -0.9997765; 2.2220891; 1182.0057087; -1.4609226; 0.0142726; 25.7277103; -3.8069589
-193.2800812; -125.8118284; 6.7397228; 4.7450152; 0.0089704; -0.9999598; 1.7600356; 1185.0825729; -1.4011135; 0.0155751; 25.1442413; -3.5552821
-190.3098643; -125.7278451; 7.1856315; 4.3033007; 0.0492766; -0.9987852; 1.2608722; 1188.1555623; -1.3695461; 0.0160184; 24.8600249; -3.5308738
-187.3531886; -125.5095834; 7.6291710; 3.8808167; 0.0995791; -0.9950296; 0.7512128; 1191.2136806; -1.3039440; 0.0167705; 24.2856991; -3.4377070
-184.4117501; -125.1274485; 8.0315647; 3.5580772; 0.1596257; -0.9871776; 0.2577775; 1194.2506445; -1.2346138; 0.0178960; 23.7209595; -3.2736104
-181.4874162; -124.5520135; 8.3510840; 3.3276761; 0.2273209; -0.9738199; -0.1974231; 1197.2677689; -1.1983391; 0.0184335; 23.4435034; -3.2660538
-178.5922056; -123.7637785; 8.5174824; 3.1379251; 0.2979654; -0.9545767; -0.6015651; 1200.2667682; -1.1234499; 0.0191875; 22.8727474; -3.1911252
-175.7537924; -122.7585543; 8.5708121; 3.0452420; 0.3698211; -0.9291030; -0.9491477; 1203.2394725; -1.0844211; 0.0199540; 22.5921720; -3.0906085
-173.0011886; -121.5334597; 8.5667442; 3.0602173; 0.4434869; -0.8962809; -1.2358699; 1206.1786028; -1.0437983; 0.0206325; 22.3170722; -2.9498340
-170.3634061; -120.0856136; 8.4972122; 3.1532843; 0.5188325; -0.8548759; -1.4556100; 1209.0805936; -0.9582462; 0.0223012; 21.8005331; -2.2996280
-167.8694565; -118.4121349; 8.4071458; 3.2497140; 0.5952942; -0.8035078; -1.6021965; 1211.9473278; -0.9122074; 0.0236949; 21.5886687; -2.2149521
-165.5461075; -116.5140297; 8.3262627; 3.2744551; 0.6684157; -0.7437879; -1.6744550; 1214.7942720; -0.8152850; 0.0245628; 21.1755617; -2.1745599
-163.4112079; -114.4077517; 8.2798415; 3.3167182; 0.7345756; -0.6785268; -1.6790300; 1217.6380825; -0.7653986; 0.0253556; 20.9693046; -2.0198985
-161.4803918; -112.1135912; 8.2556089; 3.3600427; 0.7939490; -0.6079843; -1.6269394; 1220.4853351; -0.6607773; 0.0270467; 20.5984416; -1.5785739
-159.7692930; -109.6518381; 8.2793203; 3.3930671; 0.8466037; -0.5322238; -1.5290628; 1223.3401638; -0.6056934; 0.0280611; 20.4446947; -1.2887949
-158.2935455; -107.0427825; 8.3326648; 3.3944960; 0.8924314; -0.4511832; -1.3959151; 1226.2054208; -0.5485960; 0.0291041; 20.3183085; -1.1932033
-157.0663362; -104.3074055; 8.4024368; 3.3952281; 0.9301814; -0.3671001; -1.2372577; 1229.0873212; -0.4301894; 0.0297982; 20.0832906; -1.2624256
-156.0911391; -101.4694301; 8.4693985; 3.3983189; 0.9592354; -0.2826083; -1.0646219; 1231.9913454; -0.3702990; 0.0302060; 19.9572566; -1.2294044
-155.3690184; -98.5532596; 8.5521118; 3.3942126; 0.9802079; -0.1979709; -0.8917465; 1234.9163557; -0.2476147; 0.0311779; 19.7158019; -1.1098584
-154.9010385; -95.5832974; 8.6169885; 3.3630182; 0.9935706; -0.1132139; -0.7318841; 1237.8586753; -0.1848528; 0.0316779; 19.6029653; -1.0455138
-154.6882637; -92.5839468; 8.6347300; 3.3214784; 0.9996021; -0.0282059; -0.5963180; 1240.8131842; -0.0560373; 0.0327703; 19.3989566; -0.8419865
-154.7317583; -89.5796113; 8.5695257; 3.3274705; 0.9983593; 0.0572598; -0.4938583; 1243.7741969; 0.0099837; 0.0333355; 19.3120099; -0.7377350
-155.0325866; -86.5946940; 8.4926367; 3.3471845; 0.9896687; 0.1433731; -0.4305415; 1246.7361541; 0.1455492; 0.0344832; 19.1737333; -0.4418287
-155.5918129; -83.6535985; 8.4510512; 3.3663677; 0.9731281; 0.2302644; -0.4093074; 1249.6941776; 0.2150098; 0.0350607; 19.1276204; -0.3537028
-156.4105015; -80.7807279; 8.4034396; 3.3895115; 0.9481722; 0.3177569; -0.4297356; 1252.6446572; 0.3567568; 0.0357598; 19.0619252; -0.2667210
-157.4897167; -78.0004858; 8.3441090; 3.3885159; 0.9139370; 0.4058561; -0.4865579; 1255.5855896; 0.4283223; 0.0358828; 19.0339378; -0.2667210
-158.8294534; -75.3367821; 8.3093952; 3.3658576; 0.8708697; 0.4915139; -0.5692444; 1258.5190891; 0.5683527; 0.0339408; 19.0137287; 0.4634936
-160.4174226; -72.8078616; 8.3240981; 3.3479995; 0.8214465; 0.5702855; -0.6693030; 1261.4505638; 0.6350788; 0.0328480; 19.0623889; 0.7963535
-162.2334801; -70.4283462; 8.3826321; 3.3147183; 0.7671248; 0.6414979; -0.7838476; 1264.3821852; 0.7634005; 0.0314102; 19.2467579; 1.0917532
-164.2573541; -68.2127988; 8.4416628; 3.2726830; 0.7083825; 0.7058287; -0.9117554; 1267.3129435; 0.8255114; 0.0307741; 19.3598014; 1.1898950
-166.4687729; -66.1757825; 8.4645421; 3.2545986; 0.6455685; 0.7637024; -1.0505717; 1270.2400263; 0.9460766; 0.0295614; 19.6134461; 1.3448805
-168.8474644; -64.3318602; 8.4727578; 3.2338592; 0.5787155; 0.8155295; -1.1957151; 1273.1592115; 1.0045909; 0.0290495; 19.7500215; 1.3816817
-171.3731569; -62.6955949; 8.4449376; 3.2515890; 0.5076670; 0.8615534; -1.3402829; 1276.0656920; 1.0621176; 0.0284964; 19.8893574; 1.4359546
-174.0255785; -61.2815496; 8.3963399; 3.2795845; 0.4321213; 0.9018155; -1.4750333; 1278.9548950; 1.1740423; 0.0275237; 20.1793272; 1.4924319
-176.7844574; -60.1042873; 8.3351041; 3.2658047; 0.3517119; 0.9361083; -1.5885187; 1281.8234953; 1.2285862; 0.0270362; 20.3266119; 1.5252418
-179.6295217; -59.1783708; 8.3208300; 3.2676476; 0.2660888; 0.9639485; -1.6676464; 1284.6706048; 1.3351502; 0.0265633; 20.6243247; 1.3877970
-182.5404995; -58.5183632; 8.3337323; 3.3005416; 0.1750520; 0.9845592; -1.7005416; 1287.4991263; 1.3887629; 0.0270435; 20.7583815; 1.0294451
-185.4976619; -58.1321747; 8.3318850; 3.3115184; 0.0851931; 0.9963645; -1.6837707; 1290.3287206; 1.4928706; 0.0250079; 20.9839513; 1.6641851
-188.4834249; -58.0014280; 8.2676148; 3.3253441; 0.0037821; 0.9999928; -1.6275723; 1293.1835242; 1.5424454; 0.0245328; 21.1418707; 1.7052921
-191.4807341; -58.1012538; 8.1585747; 3.3947192; -0.0688482; 0.9976271; -1.5515948; 1296.0685070; 1.5909429; 0.0240895; 21.3024764; 1.7341964
-194.4725354; -58.4067832; 7.9685700; 3.5438950; -0.1328723; 0.9911332; -1.4773532; 1298.9798726; 1.6857822; 0.0233834; 21.6270657; 1.7185296
-197.4417745; -58.8931469; 7.6925629; 3.7779271; -0.1892672; 0.9819256; -1.4252155; 1301.9067449; 1.7320894; 0.0230054; 21.7853091; 1.7322179
-200.3730115; -59.5346164; 7.3311286; 4.0964765; -0.2362285; 0.9716975; -1.4162539; 1304.8396451; 1.8252673; 0.0223652; 22.0704962; 1.7471572
-203.2692862; -60.2956271; 6.9022445; 4.5489270; -0.2694849; 0.9630046; -1.4706762; 1307.7854984; 1.8607199; 0.0131487; 22.2281570; 5.6362468
-206.1454259; -61.1343399; 6.4000947; 5.0926529; -0.2880253; 0.9576228; -1.5247022; 1310.7530852; 1.8625264; -0.0113215; 23.2182209; 5.6031213
-209.0164483; -62.0088147; 5.9002547; 5.6828821; -0.2923517; 0.9563109; -1.4724302; 1313.7481253; 1.8375150; -0.0136907; 23.6956521; 4.8995463
-211.8973712; -62.8771111; 5.3559329; 6.2845811; -0.2823970; 0.9592976; -1.2979751; 1316.7765563; 1.7743388; -0.0176016; 24.3837640; 2.0969329
-214.8021340; -63.6974131; 4.7964595; 6.8781856; -0.2590716; 0.9658581; -1.0158196; 1319.8360863; 1.7383725; -0.0184302; 24.5550466; -0.7461153
-217.7323261; -64.4293280; 4.2131127; 7.4958186; -0.2235659; 0.9746888; -0.6508816; 1322.9086163; 1.6620772; -0.0196642; 24.3486909; -1.6319242
-220.6816564; -65.0333715; 3.6372198; 8.0349744; -0.1754355; 0.9844909; -0.2350872; 1325.9693049; 1.6223292; -0.0201246; 24.2143600; -1.5433983
-223.6437064; -65.4700737; 3.1199358; 8.3823996; -0.1139153; 0.9934905; 0.1943285; 1328.9952435; 1.5404136; -0.0208497; 23.9662374; -1.0419829
-226.6120575; -65.6999651; 2.8034437; 8.5968161; -0.0378372; 0.9992839; 0.5977892; 1331.9696947; 1.4978184; -0.0217073; 23.8791807; -0.6534375
-229.5802211; -65.6839189; 2.7334146; 8.6265074; 0.0499640; 0.9987510; 0.9425405; 1334.8909491; 1.4082864; -0.0227582; 23.7783609; -0.4927921
-232.5376320; -65.4027860; 2.8450661; 8.5242979; 0.1380249; 0.9904288; 1.2147914; 1337.7797629; 1.3636808; -0.0218102; 23.7369025; -1.1148435
-235.4674765; -64.8680397; 3.0202667; 8.3883439; 0.2201379; 0.9754688; 1.4202666; 1340.6559137; 1.2766003; -0.0221523; 23.5475395; -1.0639626
-238.3524113; -64.0937476; 3.2657315; 8.2577868; 0.2972635; 0.9547955; 1.5729093; 1343.5280407; 1.2320440; -0.0224289; 23.4570563; -0.9728080
-241.1750932; -63.0939776; 3.5322399; 8.1618970; 0.3695276; 0.9292198; 1.6865729; 1346.4004004; 1.1410642; -0.0231136; 23.3011964; -0.7246066
-243.9182314; -61.8827839; 3.7716649; 8.1320578; 0.4373965; 0.8992687; 1.7732951; 1349.2725551; 1.0945238; -0.0234663; 23.2389583; -0.6203666
-246.5675811; -60.4734460; 3.9809990; 8.0580345; 0.5009318; 0.8654868; 1.8437377; 1352.1447281; 0.9995415; -0.0240502; 23.1410938; -0.3930895
-249.1135626; -58.8780569; 4.1455259; 7.8605550; 0.5601186; 0.8284125; 1.9079799; 1355.0195650; 0.9511466; -0.0243474; 23.1071173; -0.3930895
-251.5469914; -57.1086087; 4.2605212; 7.6677708; 0.6151745; 0.7883909; 1.9745253; 1357.8975332; 0.9026602; -0.0241879; 23.0730908; -0.2688111
-253.8586826; -55.1770938; 4.3356596; 7.5943404; 0.6663149; 0.7456705; 2.0462512; 1360.7774415; 0.8079531; -0.0228496; 23.0509230; 0.4678041
-256.0394516; -53.0955045; 4.3312791; 7.5692831; 0.7137702; 0.7003800; 2.1174459; 1363.6569901; 0.7641145; -0.0210283; 23.0914501; 1.3948436
-258.0801138; -50.8758332; 4.2452063; 7.6087635; 0.7577436; 0.6525524; 2.1721699; 1366.5337140; 0.6853957; -0.0188024; 23.3848907; 2.3152290
-259.9714843; -48.5300722; 4.0818948; 7.6726665; 0.7983945; 0.6021347; 2.1982151; 1369.4059400; 0.6477811; -0.0188463; 23.5819445; 2.1100212
-261.7043785; -46.0702138; 3.9158142; 7.7313233; 0.8358193; 0.5490047; 2.1936040; 1372.2725456; 0.5718673; -0.0190951; 23.9163291; 1.6566810
-263.2696116; -43.5082504; 3.7687570; 7.7968075; 0.8700373; 0.4929860; 2.1583149; 1375.1325520; 0.5336901; -0.0191299; 24.0543818; 1.5052011
-264.6579991; -40.8561742; 3.6905218; 7.8398878; 0.9009732; 0.4338748; 2.0905216; 1377.9855018; 0.4952739; -0.0192932; 24.1791281; 1.2902096
-265.8629573; -38.1255816; 3.6665890; 7.8680729; 0.9276107; 0.3735485; 1.9886679; 1380.8377765; 0.4192414; -0.0185129; 24.3934975; 1.5459565
-266.8881630; -35.3265072; 3.6877078; 7.8727984; 0.9492821; 0.3144257; 1.8541344; 1383.7011535; 0.3826319; -0.0181272; 24.5198407; 1.6589225
-267.7398219; -32.4686005; 3.7588362; 7.8398160; 0.9664133; 0.2569928; 1.6907497; 1386.5819315; 0.3117541; -0.0173314; 24.7979427; 1.8895476
-268.4241399; -29.5615110; 3.8618087; 7.7640251; 0.9794705; 0.2015878; 1.5029424; 1389.4839085; 0.2775121; -0.0169284; 24.9497759; 2.0039454
-268.9473227; -26.6148882; 3.9752260; 7.6661433; 0.9889262; 0.1484083; 1.2950826; 1392.4086745; 0.2114346; -0.0161417; 25.2775119; 2.2158481
-269.3155762; -23.6383817; 4.0960396; 7.5902004; 0.9952320; 0.0975362; 1.0714153; 1395.3559330; 0.1795377; -0.0157649; 25.4521183; 2.3104431
-269.5351061; -20.6416409; 4.2584541; 7.4662207; 0.9988007; 0.0489610; 0.8357779; 1398.3238292; 0.1181542; -0.0149372; 25.8214941; 2.5497514
-269.6121184; -17.6343155; 4.4646052; 7.2861219; 0.9999966; 0.0025976; 0.5911008; 1401.3092856; 0.0887304; -0.0144994; 26.0181099; 2.6863501
-269.5528187; -14.6260549; 4.6743328; 7.1465667; 0.9991312; -0.0416760; 0.3389418; 1404.3083330; 0.0327915; -0.0134932; 26.4418461; 3.0511821
-269.3634130; -11.6265086; 4.8555238; 7.0534233; 0.9964585; -0.0840861; 0.0793560; 1407.3163511; 0.0062961; -0.0130230; 26.6714856; 3.2121591
-269.0502444; -8.6447999; 5.0075497; 6.9204503; 0.9922319; -0.1244017; -0.1884220; 1410.3287199; -0.0435742; -0.0119178; 27.1647719; 3.6623134
-268.6212272; -5.6840371; 5.1378315; 6.8053300; 0.9868116; -0.1618727; -0.4646462; 1413.3455244; -0.0668302; -0.0113483; 27.4329129; 3.9056069
-268.0852762; -2.7434964; 5.2037351; 6.7360879; 0.9805616; -0.1962117; -0.7483415; 1416.3690794; -0.1101427; -0.0103385; 28.0109078; 4.3106989
-267.4513224; 0.1776076; 5.2263390; 6.6891711; 0.9737971; -0.2274184; -1.0375522; 1419.4005680; -0.1303266; -0.0098562; 28.3168275; 4.5065667
-266.7282970; 3.0800604; 5.2179573; 6.6474978; 0.9668137; -0.2554825; -1.3296959; 1422.4400521; -0.1678917; -0.0089510; 28.9589237; 4.8761445
-265.9251308; 5.9646475; 5.2192513; 6.6258476; 0.9598698; -0.2804460; -1.6217195; 1425.4866470; -0.1853549; -0.0085241; 29.2935379; 5.0536119
-265.0507550; 8.8321541; 5.2198375; 6.6192876; 0.9531902; -0.3023715; -1.9102019; 1428.5386471; -0.2178063; -0.0077227; 29.9867145; 5.3380005
-264.1141005; 11.6833659; 5.2166315; 6.6241836; 0.9469677; -0.3213287; -2.1914274; 1431.5936559; -0.2328646; -0.0073472; 30.3404249; 5.3222911
-263.1240985; 14.5190683; 5.2222867; 6.6333042; 0.9413559; -0.3374152; -2.4614247; 1434.6487888; -0.2608429; -0.0066469; 31.0327224; 5.2910108
-262.0896798; 17.3400466; 5.2318070; 6.6337498; 0.9365119; -0.3506357; -2.7161047; 1437.7005216; -0.2737265; -0.0062458; 31.3716490; 5.2754396
-261.0197303; 20.1470868; 5.2671896; 6.5944373; 0.9324287; -0.3613540; -2.9519605; 1440.7462131; -0.2973597; -0.0056327; 32.0358365; 5.2444347
-259.9205000; 22.9409936; 5.3314463; 6.4934030; 0.9287082; -0.3708113; -3.1671670; 1443.7873292; -0.3085344; -0.0055473; 32.3613834; 5.2290006
-258.7942019; 25.7226015; 5.4249891; 6.3649671; 0.9251152; -0.3796866; -3.3616198; 1446.8258174; -0.3300494; -0.0051936; 33.0000434; 5.1982686
-257.6427069; 28.4927472; 5.5251671; 6.2196137; 0.9217087; -0.3878828; -3.5357309; 1449.8613869; -0.3402909; -0.0050534; 33.3134002; 5.1829704
-256.4678861; 31.2522674; 5.6256644; 6.0614915; 0.9184959; -0.3954306; -3.6895775; 1452.8941384; -0.3599807; -0.0048058; 33.9287326; 5.1525089
-255.2716107; 34.0019991; 5.7260096; 5.9535184; 0.9154959; -0.4023272; -3.8228779; 1455.9240231; -0.3694729; -0.0046915; 34.2309180; 5.1373453
-254.0557516; 36.7427788; 5.8155960; 5.8849716; 0.9127229; -0.4085791; -3.9353214; 1458.9510238; -0.3876860; -0.0044054; 34.8248155; 5.1071520
-252.8221800; 39.4754435; 5.8919059; 5.8646007; 0.9101903; -0.4141903; -4.0270890; 1461.9751333; -0.3962574; -0.0041703; 35.1167099; 5.0921219
-251.5727669; 42.2008299; 5.9384049; 5.8386315; 0.9079098; -0.4191655; -4.0994043; 1464.9963763; -0.4118137; -0.0035867; 35.6908157; 5.0621944
-250.3093835; 44.9197748; 5.9768703; 5.8165424; 0.9058919; -0.4235090; -4.1544160; 1468.0147851; -0.4186460; -0.0032488; 35.9731865; 5.0472966
-249.0339007; 47.6331149; 5.9940699; 5.8169525; 0.9041455; -0.4272247; -4.1947500; 1471.0303790; -0.4302287; -0.0025374; 36.5279016; 4.9780957
-247.7481897; 50.3416871; 6.0111514; 5.8234480; 0.9026782; -0.4303162; -4.2234472; 1474.0431589; -0.4348708; -0.0021066; 36.7992831; 4.9430918
-246.4541215; 53.0463281; 6.0190232; 5.8555555; 0.9014964; -0.4327866; -4.2443206; 1477.0531095; -0.4414684; -0.0011780; 37.3305280; 4.8742558
-245.1535673; 55.7478747; 6.0148623; 5.8725488; 0.9006050; -0.4346384; -4.2616199; 1480.0601984; -0.4444767; -0.0003652; 37.8470885; 4.8069241
-243.8483980; 58.4471637; 5.9881452; 5.8925069; 0.9000079; -0.4358735; -4.2790436; 1483.0643770; -0.4448776; -0.0000358; 38.1000984; 4.7738018
-242.5404848; 61.1450319; 5.9406541; 5.9102101; 0.8997075; -0.4364932; -4.2989508; 1486.0655834; -0.4442388; 0.0003087; 38.5960164; 4.7086063
-241.2316987; 63.8423160; 5.8833038; 5.9266209; 0.8997054; -0.4364977; -4.3220282; 1489.0637358; -0.4435437; 0.0003871; 38.8390893; 4.6765187
-239.9239108; 66.5398529; 5.8366851; 5.9479258; 0.9000007; -0.4358885; -4.3473123; 1492.0587414; -0.4421273; 0.0002932; 39.2643829; -13.6831767
-238.6189922; 69.2384792; 5.8060749; 5.9730090; 0.9005951; -0.4346590; -4.3724334; 1495.0504565; -0.4416444; 0.0001900; 38.5615621; -13.8125955
-237.3188140; 71.9390318; 5.7912657; 5.9940361; 0.9014760; -0.4328291; -4.3940343; 1498.0388717; -0.4414107; 0.0000435; 37.8388562; -13.9645931
-236.0252472; 74.6423475; 5.7941634; 6.0122148; 0.9026779; -0.4303170; -4.4085193; 1501.0235191; -0.4415174; -0.0000466; 36.3366184; -13.7177623
-234.7399143; 77.3491579; 5.8183172; 6.0134474; 0.9039387; -0.4276620; -4.4134459; 1504.0070406; -0.4417329; -0.0001690; 35.5740621; -13.5771936
-233.4615864; 80.0589880; 5.8582851; 6.0172545; 0.9048082; -0.4258193; -4.4088779; 1506.9942703; -0.4427565; -0.0003177; 34.0196582; -13.4844169
-232.1872125; 82.7705920; 5.9090776; 5.9989593; 0.9051833; -0.4250213; -4.3974329; 1509.9865439; -0.4433114; -0.0002377; 33.2179769; -13.5501650
-230.9137121; 85.4827114; 5.9394050; 5.9845025; 0.9050920; -0.4252159; -4.3831654; 1512.9837502; -0.4439451; -0.0000807; 31.5416776; -13.6521322
-229.6380046; 88.1940879; 5.9567607; 5.9745196; 0.9045268; -0.4264167; -4.3703684; 1515.9860818; -0.4440672; -0.0000415; 30.6643740; -13.5637679
-228.3570096; 90.9034631; 5.9491958; 5.9734468; 0.9034860; -0.4286176; -4.3625762; 1518.9936639; -0.4445092; -0.0002541; 28.8532921; -12.9449693
-227.0676466; 93.6095785; 5.9473335; 5.9664596; 0.9019621; -0.4318152; -4.3606273; 1522.0066994; -0.4455698; -0.0008067; 27.9421853; -12.3052101
-225.7668349; 96.3111759; 5.9253137; 5.9597509; 0.8999455; -0.4360023; -4.3597507; 1525.0254241; -0.4524621; -0.0028770; 26.1815901; -10.3671345
-224.4514942; 99.0069968; 5.8894295; 5.9623464; 0.8974230; -0.4411711; -4.3465277; 1528.0501059; -0.4718385; -0.0069743; 24.6415997; -8.0348858
-223.1185438; 101.6957829; 5.8213430; 6.0054572; 0.8943802; -0.4473076; -4.2979213; 1531.0812178; -0.4881723; -0.0093698; 23.9810228; -7.2529593
-221.7649033; 104.3762757; 5.7288179; 6.0631814; 0.8907940; -0.4544074; -4.1857497; 1534.1200523; -0.5332688; -0.0135773; 22.8224933; -5.1465283
-220.3825444; 107.0438669; 5.6100700; 6.1544858; 0.8839059; -0.4676647; -3.9869447; 1537.1920766; -0.5633745; -0.0164339; 22.3672362; -4.4452061
-218.9438389; 109.6806776; 5.4468549; 6.3146702; 0.8705608; -0.4920609; -3.6922931; 1540.3166560; -0.6371183; -0.0202661; 21.6105758; -3.5121505
-217.4163059; 112.2655430; 5.1997006; 6.5955293; 0.8498044; -0.5270982; -3.3067931; 1543.4853621; -0.6790514; -0.0216817; 21.2832651; -3.2673867
-215.7674646; 114.7772987; 4.8419760; 7.0690175; 0.8203937; -0.5717991; -2.8448660; 1546.6882670; -0.7705208; -0.0240146; 20.6822054; -2.9211082
-213.9648340; 117.1947801; 4.3463318; 7.7549165; 0.7808905; -0.6246679; -2.3258324; 1549.9167912; -0.8194245; -0.0249598; 20.3979574; -2.8315269
-211.9781647; 119.4944178; 3.6834811; 8.5883209; 0.7302651; -0.6831638; -1.7706326; 1553.1624745; -0.9231307; -0.0271036; 19.8584290; -2.3950707
-209.8028534; 121.6250051; 2.9777517; 9.3030169; 0.6660639; -0.7458947; -1.2033812; 1556.3914338; -1.0368427; -0.0298120; 19.4058381; -1.7875494
-207.4507036; 123.5176543; 2.3534882; 9.8321780; 0.5834409; -0.8121556; -0.6585736; 1559.5565753; -1.0975702; -0.0310860; 19.2208462; -1.6778431
-204.9337862; 125.1031893; 1.9749795; 10.0753633; 0.4773136; -0.8787330; -0.1851377; 1562.6211299; -1.2255047; -0.0331896; 18.8969033; -0.4611999
-202.2641722; 126.3124345; 1.9182167; 10.0735067; 0.3412054; -0.9399888; 0.1623857; 1565.5744111; -1.2947865; -0.0360320; 18.8480592; -0.2607696
-199.4560916; 127.0811324; 1.9490296; 10.1403411; 0.1856712; -0.9826119; 0.3490295; 1568.4519650; -1.4399008; -0.0355468; 18.7926718; 0.1861363
-196.5485272; 127.4014087; 1.9787238; 10.3029407; 0.0356755; -0.9993634; 0.3787236; 1571.3236140; -1.5102691; -0.0347240; 18.8124582; 0.4503168
-193.5962665; 127.3013909; 2.0981999; 10.4171303; -0.1011376; -0.9948724; 0.2834905; 1574.2349169; -1.6482813; -0.0343694; 18.9062568; 0.4516137
-190.6543534; 126.8097898; 2.3469552; 10.3112429; -0.2261792; -0.9740857; 0.0961517; 1577.2005677; -1.7166346; -0.0339498; 18.9539401; 0.5390036
-187.7778317; 125.9553163; 2.8235100; 9.8955242; -0.3416938; -0.9398113; -0.1577643; 1580.2169645; -1.8538321; -0.0336620; 19.0415762; 0.5278497
-185.0212652; 124.7668731; 3.4588456; 9.2148202; -0.4477276; -0.8941700; -0.4617290; 1583.2707506; -1.9178777; -0.0304266; 19.0969022; 1.6351682
-182.4114391; 123.2844617; 4.1233760; 8.4467073; -0.5354803; -0.8445477; -0.8262113; 1586.3588316; -2.0223176; -0.0227693; 19.5824075; 3.9863154
-179.9326530; 121.5650586; 4.6710793; 7.7516935; -0.6007247; -0.7994559; -1.2428566; 1589.4854261; -2.0675685; -0.0225395; 19.9851380; 3.7035331
-177.5656178; 119.6670745; 5.0964402; 7.1720546; -0.6473039; -0.7622320; -1.6614821; 1592.6338867; -2.1537850; -0.0202177; 20.7204270; 4.0037212
-175.2910446; 117.6489198; 5.4441439; 6.7872927; -0.6773488; -0.7356621; -2.0355235; 1595.7710739; -2.1916575; -0.0176951; 21.1030977; 4.7917899
-173.0897065; 115.5686251; 5.7135471; 6.5283887; -0.6946823; -0.7193167; -2.3403956; 1598.8669814; -2.2526953; -0.0128247; 22.0606797; 5.6417075
-170.9459865; 113.4622462; 5.9003325; 6.3538466; -0.7069948; -0.7072188; -2.5763626; 1601.9240980; -2.2772982; -0.0117281; 22.5660360; 5.6251043
-168.8497868; 111.3322360; 6.0325552; 6.2529518; -0.7181539; -0.6958843; -2.7608272; 1604.9606977; -2.3171564; -0.0079010; 23.5400053; 5.5920443
-166.7914758; 109.1782097; 6.1219205; 6.1908815; -0.7275515; -0.6860531; -2.9154871; 1607.9826226; -2.3418937; -0.0045663; 24.4698549; 5.5591786
-164.7614220; 106.9997827; 6.1722605; 6.1524125; -0.7353235; -0.6777163; -3.0587750; 1610.9977624; -2.3495614; -0.0031045; 24.9197971; 5.5428183
-162.7499937; 104.7965701; 6.1835407; 6.1445256; -0.7414319; -0.6710281; -3.2037009; 1614.0128725; -2.3581799; -0.0012591; 25.7923488; 5.5102419
-160.7478135; 102.5703138; 6.1731759; 6.1366181; -0.7450962; -0.6669570; -3.3558689; 1617.0287702; -2.3598741; -0.0004364; 26.2158754; 5.4940255
-158.7465064; 100.3311386; 6.1665215; 6.1075295; -0.7455777; -0.6664188; -3.5119663; 1620.0384270; -2.3606467; -0.0000371; 27.0394447; 5.4617359
-156.7379440; 98.0912344; 6.1451909; 6.0606297; -0.7429119; -0.6693892; -3.6616174; 1623.0363599; -2.3606797; 0.0000042; 27.4401993; 5.4456623
-154.7139982; 95.8627910; 6.1402027; 5.9770442; -0.7370567; -0.6758309; -3.7916633; 1626.0170735; -2.3602758; 0.0002952; 28.2212314; 5.4136569
-152.6665407; 93.6579985; 6.1418640; 5.9022896; -0.7279074; -0.6856754; -3.8897521; 1628.9758952; -2.3593354; 0.0006478; 28.6020746; 5.3977248
-150.5890749; 91.4866974; 6.1796548; 5.8037394; -0.7172264; -0.6968402; -3.9475414; 1631.9209827; -2.3584235; 0.0002558; 28.9768142; 5.3818396
-148.4815391; 89.3494629; 6.2328826; 5.6851156; -0.7068917; -0.7073218; -3.9623109; 1634.8643845; -2.3580571; 0.0000873; 29.7089148; 5.3502093
-146.3454580; 87.2445862; 6.2801740; 5.5709328; -0.6969308; -0.7171384; -3.9358772; 1637.8081644; -2.3576986; 0.0002713; 30.0667052; 5.3344640
-144.1823563; 85.1703585; 6.3271775; 5.4724204; -0.6873753; -0.7263024; -3.8724203; 1640.7540583; -2.3558133; 0.0006748; 30.7667421; 5.3031121
-141.9937585; 83.1250709; 6.3790794; 5.4015930; -0.6782521; -0.7348293; -3.7765645; 1643.7033756; -2.3543195; 0.0008200; 31.1093442; 5.2875054
-139.7811893; 81.1070146; 6.4456338; 5.3732753; -0.6695860; -0.7427346; -3.6522369; 1646.6570800; -2.3507180; 0.0009424; 31.7805297; 5.2564295
-137.5461733; 79.1144808; 6.5031206; 5.3904057; -0.6613990; -0.7500342; -3.5022565; 1649.6158798; -2.3488604; 0.0009166; 32.1094120; 5.2409601
-135.2902353; 77.1457606; 6.5173418; 5.4224814; -0.6537111; -0.7567442; -3.3285286; 1652.5802929; -2.3454087; 0.0007977; 32.7544430; 5.2101578
-133.0148997; 75.1991453; 6.4747291; 5.4536275; -0.6465399; -0.7628802; -3.1324491; 1655.5506751; -2.3438896; 0.0007226; 33.0708457; 5.1948246
-130.7216913; 73.2729259; 6.3822346; 5.4753922; -0.6399007; -0.7684576; -2.9152722; 1658.5272249; -2.3412753; 0.0005915; 33.6920129; 5.1642935
-128.4121347; 71.3653937; 6.2722948; 5.4963899; -0.6338073; -0.7734910; -2.6783662; 1661.5099799; -2.3401382; 0.0005464; 33.9969953; 5.1490952
-126.0877545; 69.4748398; 6.1744072; 5.5304079; -0.6282713; -0.7779943; -2.4233855; 1664.4988099; -2.3380500; 0.0005113; 34.5962646; 5.1188328
-123.7500753; 67.5995555; 6.0720732; 5.5900159; -0.6233031; -0.7819803; -2.1523736; 1667.4934127; -2.3370138; 0.0005256; 34.8907402; 5.1037684
-121.4006219; 65.7378318; 5.9806520; 5.6548860; -0.6189114; -0.7854608; -1.8677759; 1670.4933180; -2.3348114; 0.0005801; 35.4698144; 5.0737724
-119.0409188; 63.8879600; 5.8975746; 5.7036364; -0.6151035; -0.7884463; -1.5722716; 1673.4979138; -2.3336213; 0.0006108; 35.7545779; 5.0588406
-116.6724907; 62.0482312; 5.8350856; 5.7344333; -0.6118858; -0.7909462; -1.2686099; 1676.5064796; -2.3310599; 0.0006699; 36.3147943; 5.0055071
-114.2968621; 60.2169366; 5.7929236; 5.7737792; -0.6092627; -0.7929684; -0.9595476; 1679.5182122; -2.3296946; 0.0006963; 36.5892540; 4.9701917
-111.9155579; 58.3923673; 5.7808289; 5.7878752; -0.6072399; -0.7945185; -0.6478137; 1682.5322527; -2.3268170; 0.0007428; 37.1264061; 4.9007540
-109.5301025; 56.5728147; 5.7688002; 5.7857137; -0.6058149; -0.7956056; -0.3361080; 1685.5477008; -2.3253076; 0.0007676; 37.3893101; 4.8666136
-107.1420206; 54.7565697; 5.7636407; 5.7824745; -0.6050101; -0.7962178; -0.0270659; 1688.5636524; -2.3222357; 0.0007617; 37.9042679; 4.7994468
-104.7528271; 52.9419344; 5.7613400; 5.7773618; -0.6047396; -0.7964233; 0.2769816; 1691.5792403; -2.3207139; 0.0007611; 38.1565071; 4.7664043
-102.3634700; 51.1278390; 5.7480009; 5.7865928; -0.6046497; -0.7964915; 0.5744386; 1694.5939963; -2.3174873; 0.0008640; 38.6509403; 4.7013635
-99.9740275; 49.3141774; 5.7435744; 5.7989078; -0.6045422; -0.7965731; 0.8645364; 1697.6078881; -2.3157468; 0.0008776; 38.8932977; 4.6693509
-97.5845041; 47.5009254; 5.7567780; 5.8104065; -0.6044468; -0.7966455; 1.1469369; 1700.6208905; -2.3121703; 0.0009122; 39.3686787; 4.6063073
-95.1949042; 45.6880584; 5.7842891; 5.8181716; -0.6043557; -0.7967147; 1.4213984; 1703.6330142; -2.3103363; 0.0009229; 39.6018473; 4.5752635
-92.8052323; 43.8755523; 5.7921245; 5.8208162; -0.6042708; -0.7967790; 1.6876980; 1706.6442639; -2.3065534; 0.0009806; 40.0594826; 4.5126148
-90.4154930; 42.0633826; 5.8022509; 5.8053841; -0.6041916; -0.7968391; 1.9453627; 1709.6546281; -2.3045212; 0.0010529; 40.2840049; 4.4768822
-88.0256906; 40.2515250; 5.7929501; 5.7858719; -0.6041184; -0.7968946; 2.1934662; 1712.6640612; -2.2999998; 0.0012116; 40.7240958; 4.4066266
-85.6358298; 38.4399552; 5.7938597; 5.7880154; -0.6040510; -0.7969457; 2.4309130; 1715.6725133; -2.2974999; 0.0012899; 40.9397998; 4.3720878
-83.2459149; 36.6286488; 5.7850507; 5.8094029; -0.6039894; -0.7969923; 2.6566136; 1718.6799465; -2.2920288; 0.0014465; 41.3628456; 4.3041501
-80.8559504; 34.8175814; 5.7746966; 5.8250142; -0.6039338; -0.7970345; 2.8695067; 1721.6863381; -2.2890690; 0.0015151; 41.5703089; 4.2707369
-78.4659409; 33.0067288; 5.7833048; 5.8219831; -0.6038840; -0.7970722; 3.0686467; 1724.6916863; -2.2827620; 0.0016370; 41.9774046; 4.2049875
-76.0758908; 31.1960665; 5.7991732; 5.8208268; -0.6038401; -0.7971055; 3.2532116; 1727.6960105; -2.2794375; 0.0016896; 42.1771465; 4.1726383
-73.6858046; 29.3855703; 5.8146609; 5.8174731; -0.6038020; -0.7971343; 3.4224727; 1730.6993475; -2.2724836; 0.0017875; 42.5692787; 4.1089596
-71.2956868; 27.5752158; 5.8207936; 5.8222064; -0.6037699; -0.7971587; 3.5757730; 1733.7017491; -2.2688699; 0.0018284; 42.7617681; 4.0776182
-68.9055419; 25.7649786; 5.8175848; 5.8256667; -0.6037436; -0.7971786; 3.7125733; 1736.7032836; -2.2614419; 0.0018805; 43.1398296; 4.0159030
-66.5153744; 23.9548344; 5.8286881; 5.8382593; -0.6037232; -0.7971940; 3.8325568; 1739.7040371; -2.2576816; 0.0018820; 43.3254917; 3.9855182
-64.1251886; 22.1447588; 5.8379052; 5.8523732; -0.6037087; -0.7972050; 3.9356983; 1742.7041116; -2.2502137; 0.0018444; 43.6902935; 3.9256682
-61.7349892; 20.3347275; 5.8465173; 5.8618642; -0.6037000; -0.7972116; 4.0222932; 1745.7036191; -2.2465742; 0.0017973; 43.8695153; 3.8961930
-59.3447806; 18.5247162; 5.8509539; 5.8634173; -0.6036972; -0.7972137; 4.0929561; 1748.7026751; -2.2396308; 0.0016685; 44.2217442; 3.8325833
-56.9545673; 16.7147005; 5.8546376; 5.8651781; -0.6037005; -0.7972112; 4.1485773; 1751.7013890; -2.2363794; 0.0015848; 44.3946302; 3.7996934
-54.5643535; 14.9046574; 5.8655982; 5.8712278; -0.6037078; -0.7972057; 4.1902520; 1754.6998722; -2.2303986; 0.0014047; 44.7340057; 3.7350026
-52.1741402; 13.0945792; 5.8705983; 5.8790318; -0.6037152; -0.7972001; 4.2191991; 1757.6982250; -2.2276847; 0.0013109; 44.9005760; 3.7031895
-49.7839263; 11.2844679; 5.8803233; 5.8879885; -0.6037217; -0.7971951; 4.2366766; 1760.6965132; -2.2228129; 0.0011281; 45.2276741; 3.6405982
-47.3937109; 9.4743258; 5.8570543; 5.8907390; -0.6037277; -0.7971906; 4.2439070; 1763.6947817; -2.2206422; 0.0010440; 45.3882758; 3.6098090
-45.0034927; 7.6641552; 5.8443255; 5.8646228; -0.6037330; -0.7971866; 4.2420207; 1766.6930647; -2.2167805; 0.0008922; 45.7037615; 3.5492160
-42.6132708; 5.8539582; 5.8320252; 5.8636590; -0.6037376; -0.7971831; 4.2320203; 1769.6913860; -2.2150607; 0.0008287; 45.8587134; 3.5194018
-40.2230441; 4.0437372; 5.8386209; 5.8466398; -0.6037416; -0.7971800; 4.2147635; 1772.6897620; -2.2119738; 0.0007202; 46.1631983; 3.4607132
-37.8328114; 2.2334943; 5.8481571; 5.8498009; -0.6037450; -0.7971775; 4.1909619; 1775.6882040; -2.2105767; 0.0006778; 46.3127938; 3.4318291
-35.4425718; 0.4232318; 5.8509204; 5.8313061; -0.6037477; -0.7971754; 4.1611933; 1778.6867203; -2.2080158; 0.0006068; 46.6068415; 3.3749579
-33.0523242; -1.3870481; 5.8417774; 5.8271064; -0.6037498; -0.7971739; 4.1259229; 1781.6853164; -2.2068305; 0.0005793; 46.7513516; 3.3469618
-30.6620674; -3.1973431; 5.8254790; 5.8110134; -0.6037512; -0.7971728; 4.0855273; 1784.6839971; -2.2046124; 0.0005322; 47.0354831; 3.2918271
-28.2718004; -5.0076510; 5.7990644; 5.8206489; -0.6037520; -0.7971722; 4.0403187; 1787.6827657; -2.2035683; 0.0005126; 47.1751583; 3.2646800
-25.8815221; -6.8179695; 5.7686220; 5.8233618; -0.6037521; -0.7971721; 3.9905657; 1790.6816249; -2.2015921; 0.0004769; 47.4498563; 3.2112063
-23.4912315; -8.6282965; 5.7455191; 5.8284870; -0.6037516; -0.7971725; 3.9365083; 1793.6805767; -2.2006552; 0.0004606; 47.5849291; 3.1848718
-21.1009274; -10.4386296; 5.7386890; 5.8260534; -0.6037504; -0.7971734; 3.8783692; 1796.6796225; -2.1988770; 0.0004294; 47.8506419; 3.1329887
-18.7106089; -12.2489667; 5.7552710; 5.8164817; -0.6037486; -0.7971748; 3.8163599; 1799.6787626; -2.1980337; 0.0004145; 47.9813283; 3.1074327
-16.3202748; -14.0593055; 5.7650074; 5.8102161; -0.6037461; -0.7971766; 3.7506835; 1802.6779972; -2.1964349; 0.0003856; 48.2385875; 3.0630163
-13.9299240; -15.8696438; 5.7849921; 5.8010356; -0.6037430; -0.7971790; 3.6815359; 1805.6773256; -2.1956780; 0.0003718; 48.3653342; 3.0413273
-11.5395556; -17.6799792; 5.7833551; 5.7880973; -0.6037393; -0.7971818; 3.6091058; 1808.6767465; -2.1942456; 0.0003451; 48.6151689; 2.9985062
-9.1491683; -19.4903097; 5.8032761; 5.7754509; -0.6037349; -0.7971852; 3.5335738; 1811.6762584; -2.1935683; 0.0003326; 48.7382909; 2.9773696
-6.7587612; -21.3006329; 5.8152731; 5.7709029; -0.6037298; -0.7971890; 3.4551121; 1814.6758593; -2.1922876; 0.0003085; 48.9810264; 2.9356333
-4.3683332; -23.1109466; 5.8264729; 5.7760505; -0.6037241; -0.7971933; 3.3738838; 1817.6755471; -2.1916823; 0.0002972; 49.1006717; 2.9150293
-1.9778832; -24.9212486; 5.8219723; 5.7846318; -0.6037178; -0.7971981; 3.2900432; 1820.6753193; -2.1905375; 0.0002758; 49.3365950; 2.8743396
0.4125900; -26.7315366; 5.8372588; 5.7966835; -0.6037108; -0.7972034; 3.2037358; 1823.6751734; -2.1899962; 0.0002659; 49.4529030; 2.8542498
2.8030873; -28.5418084; 5.8367080; 5.8076541; -0.6037032; -0.7972092; 3.1150985; 1826.6751067; -2.1889718; 0.0002469; 49.6822842; 2.8145705
5.1936098; -30.3520618; 5.8281547; 5.8056125; -0.6036949; -0.7972155; 3.0242602; 1829.6751165; -2.1884870; 0.0002381; 49.7953857; 2.7949772
7.5841586; -32.1622945; 5.8886775; 5.8007303; -0.6036859; -0.7972222; 2.9313424; 1832.6751998; -2.1875691; 0.0002214; 50.0184794; 2.7562741
9.9747348; -33.9725042; 5.8855880; 5.7591688; -0.6036764; -0.7972295; 2.8364593; 1835.6753539; -2.1871345; 0.0002136; 50.1284981; 2.7371607
12.3653394; -35.7826888; 5.8807360; 5.7627480; -0.6036662; -0.7972372; 2.7397187; 1838.6755759; -2.1863108; 0.0001987; 50.3455442; 2.6994012
14.7559736; -37.5928461; 5.8570706; 5.7724252; -0.6036553; -0.7972454; 2.6412222; 1841.6758630; -2.1859205; 0.0001918; 50.4525967; 2.6807518
17.1466384; -39.4029736; 5.8334882; 5.7712851; -0.6036438; -0.7972542; 2.5410656; 1844.6762123; -2.1851804; 0.0001786; 50.6638220; 2.6439051
19.5373348; -41.2130693; 5.8257459; 5.7739008; -0.6036316; -0.7972634; 2.4393397; 1847.6766209; -2.1848295; 0.0001724; 50.7680186; 2.6257046
21.9280640; -43.0231309; 5.8009781; 5.7786791; -0.6036188; -0.7972731; 2.3361308; 1850.6770861; -2.1841643; 0.0001605; 50.9736377; 2.5897412
24.3188270; -44.8331561; 5.7798040; 5.7901985; -0.6036053; -0.7972833; 2.2315213; 1853.6776050; -2.1838493; 0.0001548; 51.0750828; 2.5719752
26.7096248; -46.6431427; 5.8106243; 5.7917027; -0.6035912; -0.7972939; 2.1255913; 1856.6781747; -2.1832531; 0.0001435; 51.2752988; 2.5368671
29.1004587; -48.4530885; 5.8304676; 5.7901925; -0.6035765; -0.7973051; 2.0184191; 1859.6787923; -2.1829719; 0.0001380; 51.3740912; 2.5195221
31.4913296; -50.2629913; 5.8243229; 5.8023666; -0.6035611; -0.7973168; 1.9100826; 1862.6794549; -2.1824429; 0.0001267; 51.5690967; 2.4852425
33.8822386; -52.0728487; 5.8274984; 5.8025825; -0.6035450; -0.7973289; 1.8006606; 1865.6801593; -2.1821953; 0.0001211; 51.6653302; 2.4683052
36.2731867; -53.8826586; 5.8311391; 5.8182195; -0.6035283; -0.7973415; 1.6902293; 1868.6809024; -2.1817317; 0.0001111; 51.8553081; 2.4348287
38.6641752; -55.6924187; 5.8354700; 5.8393832; -0.6035110; -0.7973547; 1.5788564; 1871.6816814; -2.1815135; 0.0001072; 51.9490719; 2.4182868
41.0552050; -57.5021268; 5.8297370; 5.8586259; -0.6034930; -0.7973683; 1.4665972; 1874.6824937; -2.1810981; 0.0001011; 52.1342361; 2.3889377
43.4462771; -59.3117806; 5.8162245; 5.8539327; -0.6034744; -0.7973824; 1.3534931; 1877.6833375; -2.1808980; 0.0000991; 52.2257428; 2.3750442
45.8373928; -61.1213779; 5.8144641; 5.8408615; -0.6034551; -0.7973970; 1.2395741; 1880.6842111; -2.1805086; 0.0000959; 52.4066908; 2.3475345
48.2285530; -62.9309165; 5.8232715; 5.8336898; -0.6034352; -0.7974121; 1.1248640; 1883.6851130; -2.1803184; 0.0000944; 52.4961463; 2.3339167
50.6197588; -64.7403941; 5.8284981; 5.8159152; -0.6034146; -0.7974276; 1.0093863; 1886.6860420; -2.1799479; 0.0000908; 52.6730546; 2.3069512
53.0110114; -66.5498085; 5.8386227; 5.8153773; -0.6033934; -0.7974437; 0.8931686; 1889.6869964; -2.1797685; 0.0000887; 52.7605211; 2.2936020
55.4023117; -68.3591575; 5.8332783; 5.8105175; -0.6033715; -0.7974602; 0.7762422; 1892.6879746; -2.1794232; 0.0000840; 52.9335116; 2.2671668
57.7936608; -70.1684387; 5.8267334; 5.8048367; -0.6033490; -0.7974773; 0.6586416; 1895.6889746; -2.1792578; 0.0000815; 53.0190486; 2.2540794
60.1850599; -71.9776500; 5.8070399; 5.8063349; -0.6033258; -0.7974948; 0.5404034; 1898.6899944; -2.1789425; 0.0000763; 53.1882378; 2.2281612
62.5765100; -73.7867892; 5.7839743; 5.8090257; -0.6033020; -0.7975128; 0.4215650; 1901.6910319; -2.1787925; 0.0000737; 53.2719024; 2.2153290
64.9680121; -75.5958539; 5.7797154; 5.8078845; -0.6032776; -0.7975313; 0.3021640; 1904.6920852; -2.1785082; 0.0000686; 53.4374018; 2.1899149
67.3595674; -77.4048420; 5.7888691; 5.8055257; -0.6032525; -0.7975503; 0.1822372; 1907.6931522; -2.1783736; 0.0000661; 53.5192486; 2.1773316
69.7511768; -79.2137513; 5.8067086; 5.8158679; -0.6032267; -0.7975698; 0.0618209; 1910.6942307; -2.1781192; 0.0000612; 53.6811653; 2.1524091
72.1428416; -81.0225794; 5.8082682; 5.8326998; -0.6032003; -0.7975897; -0.0590495; 1913.6953187; -2.1779993; 0.0000588; 53.7612466; 2.1400686
74.5345628; -82.8313241; 5.7909230; 5.8451186; -0.6031732; -0.7976102; -0.1803388; 1916.6964142; -2.1777738; 0.0000540; 53.9196830; 2.1156257
76.9263413; -84.6399832; 5.7908507; 5.8370061; -0.6031455; -0.7976311; -0.3020120; 1919.6975151; -2.1776683; 0.0000516; 53.9980491; 2.1035221
79.3181784; -86.4485546; 5.7854997; 5.8167426; -0.6031172; -0.7976526; -0.4240340; 1922.6986194; -2.1774720; 0.0000467; 54.1531037; 2.0795473
81.7100751; -88.2570358; 5.7860093; 5.8089907; -0.6030882; -0.7976745; -0.5463688; 1925.6997249; -2.1773813; 0.0000441; 54.2298028; 2.0676749
84.1020324; -90.0654247; 5.7918712; 5.8008774; -0.6030586; -0.7976969; -0.6689794; 1928.7008294; -2.1772153; 0.0000389; 54.3815701; 2.0441570
86.4940514; -91.8737191; 5.7975264; 5.8076590; -0.6030283; -0.7977198; -0.7918279; 1931.7019307; -2.1771403; 0.0000362; 54.4566485; 2.0325103
88.8861333; -93.6819166; 5.7861884; 5.8174411; -0.6029973; -0.7977432; -0.9148750; 1934.7030265; -2.1770066; 0.0000307; 54.6052194; 2.0094384
91.2782790; -95.4900152; 5.7716021; 5.8235031; -0.6029657; -0.7977671; -1.0380809; 1937.7041145; -2.1769481; 0.0000278; 54.6787216; 1.9980120
93.6704897; -97.2980125; 5.7706833; 5.8301335; -0.6029335; -0.7977914; -1.1614051; 1940.7051924; -2.1768480; 0.0000223; 54.8241833; 1.9753757
96.0627664; -99.1059062; 5.7868851; 5.8216551; -0.6029006; -0.7978163; -1.2848077; 1943.7062577; -2.1768062; 0.0000196; 54.8961522; 1.9641647
98.4551102; -100.9136943; 5.8026728; 5.8108647; -0.6028671; -0.7978416; -1.4082496; 1946.7073084; -2.1767384; 0.0000144; 55.0385888; 1.9419539
100.8475221; -102.7213743; 5.8174393; 5.7945607; -0.6028329; -0.7978675; -1.5316940; 1949.7083420; -2.1767121; 0.0000120; 55.1090655; 1.9309530
103.2400033; -104.5289441; 5.8146693; 5.7923307; -0.6027981; -0.7978938; -1.6551063; 1952.7093566; -2.1766730; 0.0000076; 55.2485579; 1.9091579
105.6325548; -106.3364015; 5.8238012; 5.7862481; -0.6027626; -0.7979206; -1.7784544; 1955.7103500; -2.1766599; 0.0000055; 55.3175821; 1.8983626
108.0251778; -108.1437442; 5.8248984; 5.7941016; -0.6027265; -0.7979479; -1.9017082; 1958.7113205; -2.1766460; 0.0000014; 55.4542081; 1.8769736
110.4178731; -109.9509699; 5.8182789; 5.7873445; -0.6026897; -0.7979757; -2.0248363; 1961.7122660; -2.1766455; -0.0000010; 55.5218181; 1.8663791
112.8106420; -111.7580765; 5.8000733; 5.7770439; -0.6026523; -0.7980039; -2.1478025; 1964.7131843; -2.1766611; -0.0000071; 55.6556527; 1.8453871
115.2034856; -113.5650616; 5.7858142; 5.7678264; -0.6026142; -0.7980327; -2.2705588; 1967.7140729; -2.1766801; -0.0000119; 55.7218853; 1.8349888
117.5964048; -115.3719231; 5.7764616; 5.7633731; -0.6025755; -0.7980619; -2.3930354; 1970.7149283; -2.1767528; -0.0000254; 55.8530009; 1.8143850
119.9894007; -117.1786587; 5.7627332; 5.7744326; -0.6025361; -0.7980916; -2.5151281; 1973.7157454; -2.1768145; -0.0000364; 55.9178917; 1.8041786
122.3824745; -118.9852662; 5.7587252; 5.7714520; -0.6024961; -0.7981219; -2.6366820; 1976.7165176; -2.1770158; -0.0000662; 56.0463581; 1.7851132
124.7756272; -120.7917433; 5.7597473; 5.7670907; -0.6024554; -0.7981526; -2.7574732; 1979.7172351; -2.1771709; -0.0000890; 56.1099825; 1.7766785
127.1688599; -122.5980878; 5.7643220; 5.7555168; -0.6024141; -0.7981838; -2.8771883; 1982.7178851; -2.1776358; -0.0001467; 56.2361177; 1.7599391
129.5621737; -124.4042974; 5.7602703; 5.7460498; -0.6023721; -0.7982154; -2.9954051; 1985.7184506; -2.1779692; -0.0001869; 56.2986339; 1.7516339
131.9555695; -126.2103700; 5.7593155; 5.7444172; -0.6023295; -0.7982476; -3.1115751; 1988.7189105; -2.1789004; -0.0002828; 56.4225776; 1.7351511
134.3490486; -128.0163032; 5.7473143; 5.7517821; -0.6022862; -0.7982802; -3.2250139; 1991.7192398; -2.1795263; -0.0003435; 56.4840103; 1.7269730
136.7426119; -129.8220949; 5.7485204; 5.7557036; -0.6022423; -0.7983134; -3.3349003; 1994.7194103; -2.1811634; -0.0004790; 56.6058110; 1.7107422
139.1362606; -131.6277428; 5.7410979; 5.7561370; -0.6021977; -0.7983470; -3.4402905; 1997.7193925; -2.1821979; -0.0005561; 56.6661842; 1.7026889
141.5299957; -133.4332447; 5.7276407; 5.7553593; -0.6021525; -0.7983811; -3.5401504; 2000.7191582; -2.1847356; -0.0007147; 56.7858891; 1.6867054


==> ressources/energy_strategy/input_ltpl/var_power_db_ModenaE80.csv <==
0,-0.000460451334085189
3,-0.000547507709238968
6,-0.000661467192726535
9,-0.000818151355966257
12,-0.00104874919222835
15,-0.00379820177207262
18,-35.5407741151564
21,-110.881855247743
24,-206.224811043017
27,-301.195827981848
30,-375.267568421168
33,-408.370690005468
36,-404.238702428022
39,-398.024414714693
42,-389.722261678824
45,-380.562587628065
48,-371.466499328887
51,-362.419710139433
54,-353.422675942372
57,-344.471399314439
60,-335.561176717362
63,-326.687662771755
66,-317.846451225051
69,-309.032657390295
72,-300.240552588415
75,-291.463671251288
78,-282.694945161125
81,-273.926664487214
84,-265.150402440093
87,-256.35671096782
90,-247.480382321041
93,-236.686140896414
96,-223.686135703674
99,-208.79904582958
102,-192.699219163968
105,-176.023820394882
108,-159.142113767614
111,-142.167897460984
114,-125.102709458455
117,-108.012608302927
120,-91.2119291883141
123,-75.388600076447
126,-61.5048201813787
129,-50.3580192717428
132,-42.0696776848118
135,-36.0295708276489
138,-31.3079841771774
141,-27.130092620895
144,-23.2437002942246
147,-20.0293575354971
150,-17.9316427499102
153,-16.7727364192987
156,-6.34781383767679
159,-1.08741688078553e-05
162,0.000337857117010227
165,31.4547893103418
168,29.8678563133632
171,46.6211266841894
174,55.4090233388146
177,51.4426788689862
180,49.4605986049974
183,51.0740008501078
186,55.6134213853435
189,62.1111964692893
192,69.5018323980261
195,77.0456415346592
198,84.4180358164295
201,91.4728090345729
204,98.0702835120987
207,104.055362244147
210,109.311828215542
213,113.791941393735
216,117.556770518457
219,120.928921753812
222,124.751884466153
225,130.620216393722
228,90.1141745016529
231,23.4239306685471
234,0.000223692504273467
237,3.71848216229211e-05
240,-5.60474156372299e-05
243,-0.000412949260480396
246,-32.5828434112631
249,-79.495065778823
252,-77.3887948295014
255,-73.1158723331319
258,-70.9981971117396
261,-69.6168447781404
264,-67.7413372848108
267,-64.4344041863268
270,-59.4156595898904
273,-53.3143872905058
276,-47.2264755812371
279,-41.9509087040698
282,-37.6664704277136
285,-34.0852752441985
288,-30.7416932036494
291,-27.2857975108528
294,-23.7674192942565
297,-20.7060348781539
300,-18.5977740372401
303,-17.3697916198331
306,-0.000197708857881807
309,5.95930465351141e-05
312,34.3153545407272
315,40.8070377511819
318,42.0903409174485
321,43.1911271948349
324,44.1747150767857
327,44.9083801039286
330,44.8139980776783
333,42.0751586391468
336,42.0069811433968
339,0.000145738873397758
342,-9.48439874900755
345,-40.1668238945881
348,-29.0302587787953
351,-23.3575800660511
354,-20.0389016854355
357,-17.9121283031644
360,-16.543226474239
363,-15.6641132402637
366,-15.0642942799902
369,-1.33689446929758
372,-1.42907733909017e-05
375,0.000153596261956623
378,32.9743245668505
381,32.7367753374818
384,30.5938482725303
387,27.3079419524321
390,45.3116178133161
393,55.3148860031973
396,54.0585208146749
399,54.6458608070287
402,58.2436442787252
405,64.0748640463962
408,71.0942267236874
411,78.5089089728619
414,85.9173628708868
417,93.1538720295988
420,100.136134539318
423,106.800370141717
426,113.082905243098
429,118.918784563197
432,124.254653649572
435,129.084059564476
438,133.521520046457
441,137.934890137611
444,143.088739061999
447,123.926034120945
450,55.178220941387
453,0.00112222750808775
456,0.000103122014025072
459,1.17241366419866e-05
462,-7.47017318502581e-05
465,-0.000605267445638202
468,-47.9402933159951
471,-117.608400441663
474,-138.026349648125
477,-114.331010275578
480,-94.4297787249031
483,-77.8877111779392
486,-64.651684485642
489,-54.787416066667
492,-47.958884303053
495,-43.4441798246994
498,-40.4174226590204
501,-38.1434700040191
504,-36.0371123304011
507,-33.6688184276088
510,-30.7813748683075
513,-27.3723436733382
516,-23.8283487173327
519,-20.842241796889
522,-18.8595936093631
525,-17.7219646424154
528,-6.33888152599422e-05
531,0.000215270763054696
534,40.1701498710733
537,41.6688529364605
540,42.7913681485565
543,43.6436875418591
546,44.0953103602997
549,43.412441646334
552,39.2077819861898
555,75.8921547558619
558,23.5115037571388
561,-6.70102845878614e-05
564,-16.9271442891474
567,-27.168289723606
570,-19.7547377779748
573,-11.0325351222533
576,-4.51691163988781
579,-0.000559302365190273
582,-8.86330145572127e-05
585,-1.23714902352573e-06
588,0.000204816187202973
591,32.8791218806658
594,31.7435630772605
597,44.193845161685
600,57.9221545651953
603,55.5341834282574
606,51.0247611122722
609,49.1241263426239
612,49.9089820425013
615,52.778244297673
618,56.995896513429
621,61.7700325067802
624,66.4748678738296
627,70.6580139421572
630,73.8826314400804
633,75.6878147750603
636,75.7867631965249
639,74.4159139286708
642,72.4311891276461
645,70.9119378325849
648,27.7821726782734
651,0.000268849115610946
654,3.355397727982e-05
657,-6.01071740086281e-05
660,-0.00263748162863017
663,-47.2818404682542
666,-60.2417854895975
669,-66.5601529476105
672,-72.3218784490898
675,-74.0544076693578
678,-67.7792489809848
681,-54.0862537624946
684,-38.506595464225
687,-27.2891650067464
690,-21.5286038452641
693,-18.9206397904141
696,-17.5923086148311
699,-16.716226587179
702,-16.0516611895691
705,-15.5809993042447
708,1.97343265587335e-05
711,35.6632073457349
714,37.6959929746749
717,39.2338567424506
720,37.7737065701236
723,61.5497210934616
726,3.69244782535362
729,-21.6809031179147
732,-15.3983011672426
735,-14.549773687405
738,-14.1366402309706
741,-8.28187284539015
744,2.79581734251957e-05
747,29.1452919198771
750,25.7373922638472
753,42.2844819548916
756,48.9183305496597
759,46.7021778757259
762,47.6292776814247
765,51.8108429133406
768,58.2323908997391
771,65.7100487500411
774,73.4279626515976
777,81.0546294551755
780,88.4972073031972
783,95.7259423999112
786,102.725340148355
789,109.49034246547
792,116.025814907314
795,122.343519049331
798,128.458803051864
801,134.38810736169
804,140.147553226561
807,145.752312443056
810,151.216068833345
813,156.550397529719
816,161.764590497332
819,166.866034784931
822,171.86058816285
825,176.752691438171
828,181.545392008671
831,186.240421687843
834,190.838364594751
837,195.338844361816
840,199.740410707848
843,204.039403710923
846,208.226663193617
849,212.280905212873
852,216.158480210395
855,219.781575533629
858,223.030757171051
861,225.752300432885
864,227.794473409122
867,229.086463114406
870,229.760615721127
873,230.277276098156
876,231.426654655754
879,190.516426597669
882,118.613326542267
885,44.9847892485034
888,0.00440946286171061
891,0.000572045850375824
894,0.000395246783618963
897,0.000284271411665527
900,0.000206452359022249
903,0.000147057123253446
906,9.83859029817901e-05
909,5.59220004661814e-05
912,1.64210974124992e-05
915,-2.26266446951236e-05
918,-6.37589240732967e-05
921,-0.000110112653487509
924,-0.000166358639233981
927,-0.000240676626393092
930,-0.000349930185725536
933,-0.000851399030155245
936,-26.7804816778915
939,-103.933959014288
942,-197.088845892213
945,-270.741323615387
948,-290.209521666166
951,-281.418989442166
954,-272.620708677669
957,-263.806711565904
960,-254.967287359458
963,-246.073042012331
966,-234.15980360727
969,-218.617780475823
972,-199.707342088745
975,-178.491690872591
978,-156.084716066741
981,-133.185516098243
984,-110.479206426183
987,-89.3735264123345
990,-71.8182011659294
993,-58.993973735233
996,-50.629311440992
999,-45.586091509933
1002,-42.5892031652816
1005,-40.5575095495849
1008,-38.6625167768578
1011,-36.2831462921938
1014,-32.9892509129707
1017,-28.7322939165159
1020,-24.2461466747034
1023,-20.7865585660048
1026,-18.8170158295872
1029,-0.000406458017047054
1032,-1.80744886238931e-05
1035,7.18521621041785e-05
1038,17.697447604075
1041,33.5690691114775
1044,35.8559026854373
1047,54.945516726221
1050,60.5489605491809
1053,55.3613996256374
1056,51.6567506370787
1059,51.3124152714195
1062,53.8059512172575
1065,58.4208790978632
1068,64.267128355345
1071,70.5347781252145
1074,76.7998266499214
1077,82.9391315322789
1080,88.9245482013259
1083,94.7344507478813
1086,100.348271931436
1089,105.739341963887
1092,110.845586932572
1095,115.542564951331
1098,119.624544393388
1101,122.783498619314
1104,124.605629733737
1107,124.647172515975
1110,122.656540497148
1113,118.890741722686
1116,114.236570643159
1119,95.7970610320753
1122,40.1325790836241
1125,0.00102410384940579
1128,0.000166933677811454
1131,6.87028700384173e-05
1134,-2.04573507692811e-06
1137,-7.46847204464914e-05
1140,-0.00021783682613862
1143,-10.9372640309336
1146,-77.5345420083993
1149,-144.40776221039
1152,-151.553646455603
1155,-114.12863179913
1158,-86.5474978469411
1161,-68.1145673165099
1164,-56.8075319182439
1167,-50.3465988920861
1170,-46.8449689088044
1173,-44.9674603637737
1176,-43.8346759578816
1179,-42.900941483133
1182,-41.8542431473209
1185,-40.5212048817603
1188,-38.7710735844727
1191,-36.4426447294838
1194,-33.3568066638636
1197,-29.5288339794268
1200,-25.544156988393
1203,-22.1440066389041
1206,-19.7443741924056
1209,-2.59162402318982
1212,-0.000255417595497882
1215,-0.00011865417378094
1218,-6.11746032854039e-05
1221,-2.42347120729005e-05
1224,5.72100192968297e-06
1227,3.81858827191841e-05
1230,8.75248528261298e-05
1233,0.000269099657908645
1236,9.9384977148842
1239,32.0925506829247
1242,40.5132224093827
1245,41.6098364074133
1248,42.5218345948573
1251,43.3233383052528
1254,44.0553164463665
1257,44.7407224805089
1260,45.392534346604
1263,46.0176893684684
1266,46.6185775510652
1269,47.1925499744944
1272,47.7287246573036
1275,48.1992244099282
1278,48.5363901656027
1281,48.578304089213
1284,47.9386109168429
1287,45.6812247969905
1290,40.9547222658172
1293,93.3471178381933
1296,105.919192940995
1299,72.544757712338
1302,0.000825332686514343
1305,3.44849701056271e-05
1308,3.62293618488459e-05
1311,6.89364826138828e-05
1314,0.000115736916546876
1317,0.000169069033101814
1320,0.000211547074210183
1323,0.000227636056069115
1326,0.000236935272708065
1329,0.000245567657743735
1332,0.000230760856294444
1335,0.000236947357226686
1338,0.000427311147500838
1341,10.7493776450625
1344,38.3245916349019
1347,44.1072884452924
1350,58.9107103094181
1353,66.347595659048
1356,63.199806702131
1359,57.8618696367081
1362,54.3521936026284
1365,53.1670884423092
1368,53.8847708092033
1371,55.9890033021892
1374,58.8066350470805
1377,61.5844217712386
1380,63.9393187069662
1383,66.0759955241323
1386,68.5102910240019
1389,71.6939050389849
1392,75.8161972652804
1395,80.7745620040175
1398,86.2725203688547
1401,91.9925540623105
1404,97.7292965916517
1407,103.408156768545
1410,109.027085656436
1413,114.597045612944
1416,120.114614868514
1419,125.558842934343
1422,130.89464282657
1425,136.07272037837
1428,141.025314631309
1431,145.662921922352
1434,149.884356438021
1437,153.619924564259
1440,156.922272845746
1443,160.095788086495
1446,163.813140003926
1449,169.090026837424
1452,134.920330251605
1455,66.5995208259616
1458,6.80077911563425
1461,0.000371717371600031
1464,0.000191603243947192
1467,0.000106258089494736
1470,4.34131177911001e-05
1473,-1.21846226369908e-05
1476,-7.12365372209176e-05
1479,-0.000147119962539152
1482,-0.000342858102078584
1485,-16.3897415698464
1488,-93.3483643564099
1491,-183.820999228714
1494,-239.209228556264
1497,-232.002984948613
1500,-224.555019104707
1503,-215.981345387905
1506,-206.056826097769
1509,-192.888204262694
1512,-174.895615190902
1515,-151.158176834882
1518,-123.354163463691
1521,-95.6878026604276
1524,-72.162491634178
1527,-54.9647363116171
1530,-43.7882347744262
1533,-36.6769195953645
1536,-31.4864608078747
1539,-26.8122820179468
1542,-22.4884274649783
1545,-19.3169151160225
1548,-17.596922028134
1551,-11.614669945146
1554,-5.80860214549044e-06
1557,13.2784529880319
1560,35.4779864114658
1563,33.4450879314834
1566,31.7971483494765
1569,50.0931172766253
1572,61.935510455685
1575,60.6856414356469
1578,62.2955949886793
1581,69.3405815885806
1584,80.2774978019897
1587,92.6380380652098
1590,105.046336005002
1593,117.108806576439
1596,128.569673307984
1599,138.984206844543
1602,147.772111429385
1605,154.528899217243
1608,159.988365336981
1611,165.290982174527
1614,170.448037689243
1617,175.475472236453
1620,180.376521622886
1623,183.860378863987
1626,186.513701750821
1629,189.30162412014
1632,192.872005176615
1635,197.195767173456
1638,201.98243742886
1641,206.94092501835
1644,211.860680401095
1647,216.576794374454
1650,220.941745467641
1653,224.859794726496
1656,228.347515709735
1659,231.767440655876
1662,235.127131249016
1665,238.42829977339
1668,241.672550749726
1671,244.861401023904
1674,247.996244618244
1677,251.078370244112
1680,254.109071979336
1683,257.089858799833
1686,260.022468700031
1689,262.90854455202
1692,265.749296600672
1695,267.274069413962
1698,267.374580699114
1701,267.468282514246
1704,267.556741374515
1707,267.64023495605
1710,267.71890662665
1713,267.79309864235
1716,267.863192691203
1719,267.929564718655
1722,267.992084699867
1725,268.050585171812
1728,268.105272080262
1731,268.156316762791
1734,268.204052096413
1737,268.248939407967
1740,268.291470031206
1743,268.332082276128
1746,268.371116582706
1749,268.408803600703
1752,268.445279010455
1755,268.480612093155
1758,268.514834908548
1761,268.547960265299
1764,268.579996165344
1767,268.610956422464
1770,268.64086158632
1773,268.66973931931
1776,268.69762344428
1779,268.724552270263
1782,268.750566732716
1785,268.77570866854
1788,268.800019407068
1791,268.82353876024
1794,268.84630441186
1797,268.868351643326
1800,268.889713301215
1803,268.910419909553
1806,268.930499846081
1809,268.949979525436
1812,268.968883553824
1815,268.987234835039
1818,269.005054615125
1821,269.022362452435
1824,269.039176090454
1827,269.05551118849
1830,269.07138081933
1833,269.086794545276
1836,269.101756661884
1839,269.116262646139
1842,269.130291305151
1845,269.143783827482
1848,269.132805945999
1851,239.112140998666
1854,186.514530229974
1857,123.615917154785
1860,63.1129969782523
1863,17.7633982121412
1866,0.00514807338124078
1869,0.00209811508928814
1872,0.0016674061856797
1875,0.00137017318300688
1878,0.00115242726243348
1881,0.000985844147626225
1884,0.000854108834878132
1887,0.000747158900031697
1890,0.000658449322133801
1893,0.000583537385453961
1896,0.000519299666071716
1899,0.000463474499001747
1902,0.000414382270427608
1905,0.000370747766911095
1908,0.000331583584575417
1911,0.000296111392880067
1914,0.000263707397012512
1917,0.000233863683322931
1920,0.000206160226897388
1923,0.000180244190830955
1926,0.000155814286481972
1929,0.000132608687862033
1932,0.00011039546608452
1935,8.89648175703553e-05
1938,6.8122543422306e-05
1941,4.76843779097351e-05
1944,2.74707861274905e-05
1947,7.30180078814352e-06
1950,-1.30080541348936e-05
1953,-3.36551224163155e-05
1956,-5.48529689092713e-05
1959,-7.68423562959001e-05
1962,-9.99079175941385e-05
1965,-0.000124395614259551
1968,-0.000150726210414934
1971,-0.000179419086419289
1974,-0.000211137528481968
1977,-0.000246755551019338
1980,-0.000287455565170805
1983,-0.00033488039490495
1986,-0.000391381796947021
1989,-0.000460451334085189


